Uncertainty-Aware Diffusion Model for Multimodal Highway Trajectory Prediction via DDIM Sampling

Accurate and uncertainty-aware trajectory prediction remains a core challenge for autonomous driving, driven by complex multi-agent interactions, diverse scene contexts and the inherently stochastic nature of future motion. Diffusion-based generative models have recently shown strong potential for capturing multimodal futures, yet existing approaches such as cVMD suffer from slow sampling, limited exploitation of generative diversity and brittle scenario encodings. This work introduces cVMDx, an enhanced diffusion-based trajectory prediction framework that improves efficiency, robustness and multimodal predictive capability. Through DDIM sampling, cVMDx achieves up to a 100x reduction in inference time, enabling practical multi-sample generation for uncertainty estimation. A fitted Gaussian Mixture Model further provides tractable multimodal predictions from the generated trajectories. In addition, a CVQ-VAE variant is evaluated for scenario encoding. Experiments on the publicly available highD dataset show that cVMDx achieves higher accuracy and significantly improved efficiency over cVMD, enabling fully stochastic, multimodal trajectory prediction.

==> data/dist_results_256.csv <==
data_length,JS,L1
75,0.12084952623980544,0.6614040353602804
23,0.16082370108023664,0.8396113090268373
82,0.08441426836308652,0.5425029398990084
17,0.24258502346363064,1.0362158355265305
45,0.1326614814690066,0.6821179040623722
225,0.12357089115442377,0.6967842182461168
39,0.1287481791256569,0.6926125434927856
28,0.11975941309669788,0.6805297047794637
74,0.09794036702646092,0.6010616322545496
22,0.21659802553904672,0.942437935948536
29,0.20588693761463261,0.9814654587769741
15,0.25349347662458005,1.0295402516851682
185,0.10823709343419792,0.6264148005628963
11,0.378390219517205,1.4117512479279228
14,0.39546970452751534,1.3852562174044896
46,0.13406527673720506,0.7329002205401339
36,0.14260189986242372,0.7231248832639021
67,0.09605440809449399,0.5669524674628074
37,0.20329574576469128,0.9292392849127507
39,0.230907901654264,1.0289920530229806
22,0.33285594676600727,1.2249187350714354
17,0.269945155815144,1.1232597451198814
26,0.18213778758267896,0.8552230558651291
48,0.15228614281387062,0.7641604868739347
23,0.34400683722700653,1.3326565835670987
14,0.2503921731436526,1.019722300207048
47,0.10806764275322635,0.6045313366166853
15,0.22542708919153834,1.000215887631577
47,0.1825213704606604,0.9025649454058061
30,0.18729686810707763,0.8699692540131485
162,0.07345636540488919,0.4802421785333645
98,0.17130518596846916,0.8675558042646933
30,0.20244437126999368,0.9098034458199629
53,0.19610843727681637,0.9262163207303907
51,0.1162174556383958,0.6925343106263344
56,0.17144846014732817,0.8202268894630481
41,0.3198065687300215,1.2775719877218776
43,0.17003928692995202,0.7983364898456502
49,0.1243580649959069,0.6939759106545722
26,0.17648409129904696,0.8220567642187053
51,0.16692407093266623,0.8678548244735718
51,0.20084282645668383,0.9306438213275982
25,0.2263617480767425,0.9911053481146123
18,0.19603062467682492,0.9386327852312436
6,0.38144611434052705,1.4137735886003013
27,0.13447030261553267,0.7140642346073511
35,0.14658930496935468,0.7402318176681022
26,0.1736919212356667,0.809367546594314
18,0.209625092050977,0.9512716156472336
21,0.20018389561464484,0.9194322929665609
45,0.09380078389975069,0.6017741055196094
16,0.4012279249783275,1.3673268730072
28,0.2067437227136564,0.9781113159924761
18,0.23262554317643386,1.030873088164594
30,0.1372841614100313,0.7089960693715612
39,0.12838594477366908,0.7169588178787492
27,0.20869437604723134,0.9341320031437191
11,0.26052539934855995,1.061161812976472
57,0.08506384565285206,0.5396254382306074
16,0.24472190589614734,1.0668689754808152
7,0.3005439522817246,1.1636857778530192
18,0.32421600046499965,1.2238517828273112
30,0.16327685634267916,0.814640016841928
11,0.3052954559559442,1.1755450786836712
44,0.16398194229245155,0.7913092002398807
42,0.23098378462156555,1.0279903849089553
194,0.13397359043073806,0.7603419581622268
34,0.1515429508403551,0.8023441846086148
27,0.16688387781240915,0.8103658422476595
36,0.14051472910369725,0.7309411300351922
37,0.11074691807208531,0.6067417439642729
38,0.11969645283913435,0.6842856954711881
34,0.16124389271719036,0.8215609006234359
29,0.13566073265302764,0.7040763904009895
11,0.2428449823674389,1.0659073387372608
2,0.43272917339276795,1.5637090788094834
7,0.3243463723498623,1.2812856998475959
19,0.21202524583141225,0.9383163954754411
40,0.14752899872375702,0.7507915165576112
30,0.2253057459612713,0.9914927164586304
54,0.16769407044305296,0.8141626087593845
10,0.21905306363893737,0.9546675444659473
16,0.3249890641002611,1.2450677814506903
28,0.19459943951128628,0.8642675479904997
26,0.16130906546844498,0.8172635767820693
45,0.146986770186692,0.7435684094605556
16,0.23853513339702523,0.9953940300472253
16,0.22277514428815226,0.9424178783465387
48,0.12361447278128776,0.7016120371774571
23,0.2082787784472651,0.9706254330828761
23,0.24525854369362513,1.063625939237784
155,0.08426406692635391,0.5353714225666413
62,0.08099788885801057,0.5324829677772037
21,0.2715134386043091,1.1620985836258282
18,0.17729857787939846,0.8841847382277851
22,0.2385751775116479,1.0505621845557875
30,0.16054368374989342,0.7869737708659442
67,0.19695410921532316,0.9121448876400106
8,0.5243734718221937,1.6603482460475831
31,0.1308264814255202,0.6794694303081904
155,0.10165754593939452,0.5922591061955514
69,0.20033251695658835,0.9945269522358665
33,0.19037189399131382,0.9181567856720309
37,0.12721504498925404,0.6984738237333975
25,0.1951503586454857,0.9031959370055093
47,0.1357587030331425,0.7434443415909933
11,0.2811104713478728,1.1183686623523976
58,0.0866261838575273,0.5577650215956831
79,0.15662258974080806,0.7459109361566948
11,0.27017683115066043,1.0853582193482836
21,0.19992586244334426,0.9355115848069929
74,0.09296354572648002,0.5551068869032548
25,0.1806331637952674,0.8384541077744541
10,0.3540234006284628,1.283622269705109
29,0.1776616367106871,0.8510303983023911
23,0.21433149506528726,0.96930207988805
9,0.4091530941776006,1.3977713526620816
19,0.2553486983514962,1.0538059946628617
19,0.2500051209565523,1.060007247324004
45,0.17784745345750086,0.8580030830543588
231,0.12053304700526632,0.6702960925923667
47,0.17211535326136043,0.8295696176240576
74,0.14943177051953216,0.7819554909862734
14,0.2809824613389695,1.1251374550861928
53,0.10470955464605985,0.6082771285010034
22,0.2668599324600078,1.0812105522231974
38,0.1670145076076694,0.82372825522176
46,0.15470738072115348,0.751212251972041
10,0.3558379821974037,1.2685649406396373
3,0.6535130201395385,1.9302122915594988
19,0.21649769432100469,0.9735911130372824
54,0.11481087486373207,0.6310669202979936
20,0.21531307514514464,0.95387076382853
15,0.3040295213486617,1.174642556628182
31,0.21818222668764864,0.9686991864653456
34,0.1433669756220346,0.7309845545237372
29,0.24759541000655458,1.059938964713743
19,0.17466741055627544,0.8395646663441134
35,0.16033019899255557,0.7900340506056842
26,0.1922209824295938,0.8834021625742009
56,0.13390173634857966,0.7098897241965045
38,0.1710335775118647,0.835966220471647
21,0.17388933771016873,0.8664004893064938
4,0.4143902305035546,1.4847052333206772
156,0.13544429877581704,0.7819709123670124
42,0.1367633898381839,0.7393092148740465
26,0.1609346228302723,0.8376643887181234
48,0.11751252043350854,0.6239827498555885
30,0.14011153072793153,0.7357523676538116
51,0.17271812289940885,0.8528823959273663
76,0.09536670803571931,0.5846627410115104
38,0.13061463962755104,0.7194425094487976
27,0.18355670704809696,0.91016287071047
28,0.17864638694731036,0.8550657102592417
20,0.21716847368257974,0.947306021532655
28,0.2126924417639381,0.966995629475699
7,0.30511895226030417,1.192155017370827
19,0.2349296777815546,0.9948441760177834
59,0.14212509145542326,0.730291710267947
21,0.2388327349576787,1.024401492009623
31,0.14549450129801406,0.745698318283908
13,0.21070987698931865,0.9419026506134706
27,0.13690941896484887,0.7105295504695835
43,0.1234033786346618,0.657151939411956
23,0.29945541860893526,1.1545250882985083
22,0.28450813556330623,1.105926513019375
85,0.0729154199627332,0.48250859502518656
39,0.1805565838747395,0.8665439985324742
27,0.26434760318316325,1.0939186248534398
18,0.26406965971101537,1.085867007645609
46,0.13739225586266024,0.7288843879249263
36,0.15358235810666054,0.7648770889982492
16,0.27183731615723467,1.1483830877135341
19,0.17643465741783448,0.8484838274196422
19,0.23741039880900505,1.0202764463678295
71,0.09999230331022771,0.570889298312484
12,0.2760867350668934,1.1618332573017456
18,0.1799517290305545,0.8831916162963174
108,0.0757640509967171,0.5085200900960639
15,0.2344210304257801,1.0542783355995926
15,0.2476405438273825,1.0534290640852926
62,0.09690968918613237,0.5739446415118618
35,0.18508994734227632,0.8956413375618859
20,0.1460991795520808,0.7460449928708253
13,0.23050615192079058,0.9803855510562295
44,0.21077929712260834,0.9359087189476986
47,0.1812580352089292,0.8748582783203565
41,0.20706700904312136,0.9505245694917869
41,0.1287091383435403,0.6908344244080877
65,0.1780970397473991,0.9003203093790495
105,0.12394564866586041,0.7180433753410369
10,0.33849212931941164,1.3323710611692294
2,0.5438688361714761,1.754669999233974
50,0.1822221539752818,0.8913127076087127
31,0.14776070685578907,0.778423076300966
21,0.20661240841738013,0.9563395094475439
23,0.2764352039072887,1.1683999745530422
20,0.19598883266412287,0.9616300922939892
41,0.2035622228746029,0.9435768520751509
57,0.13264653251694886,0.6949055010439871
19,0.3016505516372695,1.1637513562686876
20,0.24946425528378274,1.0656175244124924
32,0.1764247155277675,0.851930784540493
19,0.2930869344246396,1.1408320995410617
46,0.13096771416872982,0.6791004454290245
33,0.16046485121219253,0.7814654000456135
30,0.19794174329953496,0.936050762524848
20,0.20800281636968615,0.9188291122283949
18,0.4383648181139833,1.4963346019448216
35,0.14615322811507583,0.7647756316691681
35,0.16258931118945033,0.8114701745979561
43,0.15122637583625123,0.7336076689934325
32,0.12792269598205097,0.663748604932316
22,0.23270494724538618,1.0195396987040128
15,0.21538526127636476,0.941728680828299
32,0.17413335169292035,0.8028234750461105
46,0.17349083026368792,0.8933840237340913
17,0.4398841380813069,1.5507240491671395
11,0.23625130181826176,1.0231919638766709
27,0.18581150856389975,0.8849758258267014
17,0.19970402650105057,0.9078484089358829
39,0.14037910711208423,0.7051298526580653
36,0.14378746303965045,0.7643710785444529
14,0.30404449798698174,1.1609189744503219
29,0.20715535662435697,0.9394565304690827
28,0.2149459974627088,0.9567885904796913
99,0.07664578271667774,0.4989549345504334
18,0.30609445868839363,1.1583564132986914
16,0.27113121945715624,1.1222489993780467
29,0.15149992161691428,0.7673962289007084
40,0.1581009374303236,0.7611597657373123
33,0.23239774687810466,1.0291767059189088
30,0.16497366452586698,0.7860217741037393
60,0.10125709859801123,0.6109939187172077
13,0.28913474977320713,1.139495684149201
18,0.1929523054123183,0.9077830595879235
31,0.15174902225401787,0.7531202300456754
26,0.39550580079451114,1.4719190758247278
33,0.19363219844152185,0.8991613344644265
83,0.14590872997128498,0.7529530937738382
32,0.17617889888475186,0.826441360237028
26,0.24439232963972174,1.0724621465361266
32,0.1572197042464306,0.8269879283894923
19,0.22321670918125275,0.9911943547392087
14,0.1924985294082895,0.8643929429602666
28,0.1845746045427648,0.8616826237193023
42,0.11131943238831915,0.6131637485840771
63,0.09038582294759366,0.5986683875885133
14,0.3165063408912657,1.220260746429668
27,0.1457872583054499,0.7455401207531012
20,0.18382669941838214,0.892225623061473
26,0.23620103142439755,1.0344103941815384
31,0.1599219183611908,0.8047034245380968
11,0.2224413127028439,1.0121857005604245


==> data/dist_results_60.csv <==
data_length,JS,L1
99,0.11852511465855357,0.6338187816681052
73,0.11564379792899501,0.6584191533792157
135,0.07287324833141988,0.4978441951057263
245,0.07961253322123718,0.5011308012939726
493,0.11468454292868807,0.6583137057115982
41,0.19551390356357545,0.9239949574040547
135,0.09527733924826959,0.5735306213066049
20,0.2086040984357455,0.919442446352524
22,0.18567207745968464,0.8425022987795415
52,0.10815867740206399,0.6321023860478171
119,0.1493515411473192,0.7794133150510828
1183,0.1085626466057788,0.6823704496666655
40,0.12384084245494044,0.6778687197891302
61,0.1438198766553876,0.7663106202640549
189,0.13557887442033897,0.7610766181156698
60,0.09443443798955621,0.5970778584949077
66,0.10730636360966159,0.6191359327336522
63,0.10792091591155947,0.6212397379825754
105,0.12447642024859926,0.6824880377538826
114,0.09765466703177929,0.5491383476372522
61,0.08856769626729459,0.5655449653014326
48,0.13173433279773122,0.7045702187359637
231,0.08415883957577897,0.5536067870453493
419,0.05009616554412581,0.3628394816837402
90,0.1505118569989693,0.8204240006788249
257,0.06980348262333096,0.4530146299428345
67,0.07180122924251092,0.5313938294449309
118,0.11800956619295438,0.6801198807482574
649,0.0930756309014362,0.630335754361138
120,0.14916138451455052,0.8118373450080987
53,0.17019656981374176,0.858521032480966
23,0.23556275760325457,1.024017711275859
178,0.09708526999401584,0.5626630262874353
113,0.09885104790463135,0.5801901636199599
141,0.07116740703953786,0.47982733546244916
300,0.0939497545189295,0.5864469498535074
756,0.0483555665259984,0.35486499397600807
32,0.14650815902929404,0.7534201232495137
17,0.25096437406633765,1.0121599235059595
67,0.1246299211120507,0.6595074206936563
29,0.2432737879047397,1.0372992162693764
36,0.15600320232460368,0.7993942653005308
121,0.1374558232032519,0.7525616387497656
122,0.1335858185308531,0.7562027929508504
279,0.08646568346626744,0.6418890493093377
40,0.11430794815369348,0.6287666145233863
34,0.16805948780273694,0.8307002304968045
45,0.19178204733978138,0.9170963477226274
19,0.2197123311882453,1.0282549847881888
115,0.07041269175180193,0.48806527977023517
55,0.09188507322453758,0.5753252026712613
296,0.12869770662640329,0.7148642301855067
159,0.09696894692237533,0.5890880259105002
126,0.09977839010343328,0.5851643557212839
31,0.16310273578800885,0.7675060824334409
388,0.06974835688639955,0.44192047951694013
128,0.11208548333810292,0.6315846910213977
233,0.0665401738610624,0.41174311847304834
84,0.10891518667623198,0.6028051867736824
60,0.18938367916131732,0.915886926745997


==> data/qidx_26_trajectories.csv <==
all_x_0,all_y_0,x_pred_0,y_pred_0,all_x_22,all_y_22,x_pred_22,y_pred_22,all_x_83,all_y_83,x_pred_83,y_pred_83,all_x_92,all_y_92,x_pred_92,y_pred_92,all_x_93,all_y_93,x_pred_93,y_pred_93,all_x_103,all_y_103,x_pred_103,y_pred_103,all_x_111,all_y_111,x_pred_111,y_pred_111,all_x_112,all_y_112,x_pred_112,y_pred_112,all_x_197,all_y_197,x_pred_197,y_pred_197,all_x_205,all_y_205,x_pred_205,y_pred_205,all_x_212,all_y_212,x_pred_212,y_pred_212,all_x_220,all_y_220,x_pred_220,y_pred_220,all_x_228,all_y_228,x_pred_228,y_pred_228,all_x_256,all_y_256,x_pred_256,y_pred_256,all_x_278,all_y_278,x_pred_278,y_pred_278,all_x_339,all_y_339,x_pred_339,y_pred_339,all_x_348,all_y_348,x_pred_348,y_pred_348,all_x_349,all_y_349,x_pred_349,y_pred_349,all_x_359,all_y_359,x_pred_359,y_pred_359,all_x_367,all_y_367,x_pred_367,y_pred_367,all_x_368,all_y_368,x_pred_368,y_pred_368,all_x_453,all_y_453,x_pred_453,y_pred_453,all_x_461,all_y_461,x_pred_461,y_pred_461,all_x_468,all_y_468,x_pred_468,y_pred_468,all_x_476,all_y_476,x_pred_476,y_pred_476,all_x_484,all_y_484,x_pred_484,y_pred_484,all_x_512,all_y_512,x_pred_512,y_pred_512,all_x_534,all_y_534,x_pred_534,y_pred_534,all_x_595,all_y_595,x_pred_595,y_pred_595,all_x_604,all_y_604,x_pred_604,y_pred_604,all_x_605,all_y_605,x_pred_605,y_pred_605,all_x_615,all_y_615,x_pred_615,y_pred_615,all_x_623,all_y_623,x_pred_623,y_pred_623,all_x_624,all_y_624,x_pred_624,y_pred_624,all_x_709,all_y_709,x_pred_709,y_pred_709,all_x_717,all_y_717,x_pred_717,y_pred_717,all_x_724,all_y_724,x_pred_724,y_pred_724,all_x_732,all_y_732,x_pred_732,y_pred_732,all_x_740,all_y_740,x_pred_740,y_pred_740,all_x_768,all_y_768,x_pred_768,y_pred_768
1.1171049,0.009307221,1.1171049,0.009307221,0.9499225,0.009529285,0.9499225,0.009529285,0.98551,0.005658614,0.98551,0.005658614,1.1247807,0.029918004,1.1247807,0.029918004,0.981525,-0.00065825763,0.981525,-0.00065825763,0.7741873,0.010147006,0.7741873,0.010147006,1.0418273,0.025881948,1.0418273,0.025881948,1.027496,-0.0041903467,1.027496,-0.0041903467,0.9435092,-0.00341916,0.9435092,-0.00341916,1.4630727,0.026812807,1.4630727,0.026812807,1.2727506,0.009931252,1.2727506,0.009931252,1.0042384,-0.00266964,1.0042384,-0.00266964,1.2673931,0.021301884,1.2673931,0.021301884,1.1170228,0.008341519,1.1170228,0.008341519,0.9501211,0.011551023,0.9501211,0.011551023,0.9849345,-0.0021458545,0.9849345,-0.0021458545,1.1245384,0.031723727,1.1245384,0.031723727,0.9809296,-5.794196e-05,0.9809296,-5.794196e-05,0.77383095,0.010742458,0.77383095,0.010742458,1.0417796,0.029634204,1.0417796,0.029634204,1.0271667,0.000120010816,1.0271667,0.000120010816,0.9439291,-0.00032467686,0.9439291,-0.00032467686,1.4629295,0.016308729,1.4629295,0.016308729,1.272692,0.0129335895,1.272692,0.0129335895,1.0046535,-0.0013612193,1.0046535,-0.0013612193,1.2675662,0.021367835,1.2675662,0.021367835,1.1173071,0.006532781,1.1173071,0.006532781,0.9493478,0.012816184,0.9493478,0.012816184,0.9857319,0.0022108431,0.9857319,0.0022108431,1.1251006,0.027411493,1.1251006,0.027411493,0.9810073,-0.003204101,0.9810073,-0.003204101,0.7736973,0.011333428,0.7736973,0.011333428,1.0419133,0.030128265,1.0419133,0.030128265,1.0271231,0.004377973,1.0271231,0.004377973,0.9438596,0.00040039443,0.9438596,0.00040039443,1.4633604,0.024732316,1.4633604,0.024732316,1.2729927,0.0087482575,1.2729927,0.0087482575,1.0046756,-0.0010909007,1.0046756,-0.0010909007,1.2673725,0.015689798,1.2673725,0.015689798,1.1176176,0.010202174,1.1176176,0.010202174
2.2341244,0.019822812,2.2341244,0.019822812,1.9005797,0.018105423,1.9005797,0.018105423,1.9708273,0.014966925,1.9708273,0.014966925,2.249498,0.060165722,2.249498,0.060165722,1.9636226,-0.0020729562,1.9636226,-0.0020729562,1.5488671,0.021929681,1.5488671,0.021929681,2.0839736,0.050158545,2.0839736,0.050158545,2.0556016,-0.010926391,2.0556016,-0.010926391,1.8868573,-0.008313309,1.8868573,-0.008313309,2.9262183,0.05974675,2.9262183,0.05974675,2.5454545,0.020394048,2.5454545,0.020394048,2.008155,-0.00665073,2.008155,-0.00665073,2.534677,0.043759864,2.534677,0.043759864,2.2337954,0.015885688,2.2337954,0.015885688,1.9013277,0.026209855,1.9013277,0.026209855,1.9685534,-0.0052827876,1.9685534,-0.0052827876,2.2486115,0.06420931,2.2486115,0.06420931,1.9612617,-2.2333625e-05,1.9612617,-2.2333625e-05,1.5474862,0.021629859,1.5474862,0.021629859,2.083945,0.058944765,2.083945,0.058944765,2.0542746,0.00039166733,2.0542746,0.00039166733,1.8884788,-0.0012152821,1.8884788,-0.0012152821,2.9255095,0.030082976,2.9255095,0.030082976,2.545246,0.028122805,2.545246,0.028122805,2.009871,-0.0036248788,2.009871,-0.0036248788,2.535403,0.044537995,2.535403,0.044537995,2.2348416,0.009981078,2.2348416,0.009981078,1.8983581,0.027762704,1.8983581,0.027762704,1.971756,0.005541885,1.971756,0.005541885,2.250681,0.054189846,2.250681,0.054189846,1.9615862,-0.008485159,1.9615862,-0.008485159,1.5469761,0.023782516,1.5469761,0.023782516,2.0844674,0.061896574,2.0844674,0.061896574,2.0541272,0.011191408,2.0541272,0.011191408,1.8882027,0.0008080453,1.8882027,0.0008080453,2.9274385,0.051597744,2.9274385,0.051597744,2.546396,0.016866164,2.546396,0.016866164,2.0098948,-0.0028254609,2.0098948,-0.0028254609,2.5345132,0.027891923,2.5345132,0.027891923,2.2361696,0.022039274,2.2361696,0.022039274
3.3511128,0.031649284,3.3511128,0.031649284,2.851939,0.027188007,2.851939,0.027188007,2.9560215,0.021388704,2.9560215,0.021388704,3.3741436,0.090574056,3.3741436,0.090574056,2.946225,-0.0019973055,2.946225,-0.0019973055,2.3240438,0.034586,2.3240438,0.034586,3.1263087,0.07662435,3.1263087,0.07662435,3.0843375,-0.015489191,3.0843375,-0.015489191,2.8301198,-0.0104069095,2.8301198,-0.0104069095,4.3896413,0.090144254,4.3896413,0.090144254,3.8181326,0.03097035,3.8181326,0.03097035,3.0117948,-0.00776275,3.0117948,-0.00776275,3.8018956,0.06607593,3.8018956,0.06607593,3.3503478,0.024737313,3.3503478,0.024737313,2.853611,0.04148479,2.853611,0.04148479,2.9508677,-0.0066297697,2.9508677,-0.0066297697,3.3722548,0.095854156,3.3722548,0.095854156,2.9409385,0.0003777197,2.9409385,0.0003777197,2.3209832,0.03240179,2.3209832,0.03240179,3.1264675,0.08678412,3.1264675,0.08678412,3.081387,0.0011216283,3.081387,0.0011216283,2.833672,-0.0023266133,2.833672,-0.0023266133,4.3877373,0.04516264,4.3877373,0.04516264,3.8177311,0.04184742,3.8177311,0.04184742,3.015709,-0.00576857,3.015709,-0.00576857,3.803515,0.06827533,3.803515,0.06827533,3.3525774,0.014549071,3.3525774,0.014549071,2.8470485,0.041662596,2.8470485,0.041662596,2.9580808,0.008078839,2.9580808,0.008078839,3.376723,0.083190925,3.376723,0.083190925,2.9417455,-0.012399985,2.9417455,-0.012399985,2.31992,0.036091696,2.31992,0.036091696,3.1276913,0.094623834,3.1276913,0.094623834,3.0810494,0.014772245,3.0810494,0.014772245,2.8329928,-0.00018806173,2.8329928,-0.00018806173,4.3923388,0.07569481,4.3923388,0.07569481,3.820201,0.025027266,3.820201,0.025027266,3.0156436,-0.004379201,3.0156436,-0.004379201,3.8013372,0.042232677,3.8013372,0.042232677,3.3556497,0.03317274,3.3556497,0.03317274
4.4681015,0.041716237,4.4681015,0.041716237,3.8039973,0.037962645,3.8039973,0.037962645,3.9410625,0.028112095,3.9410625,0.028112095,4.4987116,0.12036949,4.4987116,0.12036949,3.929383,0.00058168155,3.929383,0.00058168155,3.099773,0.045525465,3.099773,0.045525465,4.1688633,0.10301856,4.1688633,0.10301856,4.113677,-0.019974187,4.113677,-0.019974187,3.7732768,-0.012827252,3.7732768,-0.012827252,5.853344,0.119129434,5.853344,0.119129434,5.090809,0.0412545,5.090809,0.0412545,4.0151463,-0.008013523,4.0151463,-0.008013523,5.069052,0.08748483,5.069052,0.08748483,4.4667315,0.03398772,4.4667315,0.03398772,3.8070076,0.054281037,3.8070076,0.054281037,3.9318867,-0.0076606786,3.9318867,-0.0076606786,4.495423,0.12763894,4.495423,0.12763894,3.9200032,0.0014339245,3.9200032,0.0014339245,3.094295,0.044069182,3.094295,0.044069182,4.1693296,0.11464275,4.1693296,0.11464275,4.1085353,0.0025543603,4.1085353,0.0025543603,3.779544,-0.0029152618,3.779544,-0.0029152618,5.849627,0.0601182,5.849627,0.0601182,5.090089,0.055802904,5.090089,0.055802904,4.0221868,-0.008419379,4.0221868,-0.008419379,5.0718865,0.09152741,5.0718865,0.09152741,4.4705343,0.020704428,4.4705343,0.020704428,3.7953894,0.055533934,3.7953894,0.055533934,3.9447079,0.011491127,3.9447079,0.011491127,4.503361,0.11074232,4.503361,0.11074232,3.9214897,-0.016044373,3.9214897,-0.016044373,3.0925298,0.048744723,3.0925298,0.048744723,4.1716323,0.12710267,4.1716323,0.12710267,4.1078143,0.018224088,4.1078143,0.018224088,3.7781892,-0.0015711,3.7781892,-0.0015711,5.857891,0.10232625,5.857891,0.10232625,5.094461,0.033019543,5.094461,0.033019543,4.02193,-0.0062419856,4.02193,-0.0062419856,5.0678244,0.058251575,5.0678244,0.058251575,4.476063,0.04121574,4.476063,0.04121574
5.585062,0.051303603,5.585062,0.051303603,4.756789,0.049331523,4.756789,0.049331523,4.925952,0.03656017,4.925952,0.03656017,5.6231685,0.15030289,5.6231685,0.15030289,4.9131303,0.0025839363,4.9131303,0.0025839363,3.8760793,0.056220785,3.8760793,0.056220785,5.2116523,0.12937026,5.2116523,0.12937026,5.143648,-0.024802709,5.143648,-0.024802709,4.7162857,-0.016624799,4.7162857,-0.016624799,7.317324,0.1491489,7.317324,0.1491489,6.363459,0.052222095,6.363459,0.052222095,5.0181866,-0.009280779,5.0181866,-0.009280779,6.3361344,0.10777836,6.3361344,0.10777836,5.58295,0.043021407,5.58295,0.043021407,4.7614274,0.06612315,4.7614274,0.06612315,4.911627,-0.009130629,4.911627,-0.009130629,5.6181264,0.15896435,5.6181264,0.15896435,4.898434,0.0023302513,4.898434,0.0023302513,3.8674088,0.0558479,3.8674088,0.0558479,5.212506,0.14422436,5.212506,0.14422436,5.135655,0.0035243556,5.135655,0.0035243556,4.726089,-0.002917046,4.726089,-0.002917046,7.311086,0.07553754,7.311086,0.07553754,6.3622756,0.07060584,6.3622756,0.07060584,5.0293355,-0.010815777,5.0293355,-0.010815777,6.3405085,0.114119485,6.3405085,0.114119485,5.588701,0.027966483,5.588701,0.027966483,4.7434297,0.070216395,4.7434297,0.070216395,4.9316297,0.015040674,4.9316297,0.015040674,5.6305666,0.13720073,5.6305666,0.13720073,4.9008336,-0.018984616,4.9008336,-0.018984616,3.8647795,0.061505117,3.8647795,0.061505117,5.2163053,0.15896893,5.2163053,0.15896893,5.1343985,0.023187904,5.1343985,0.023187904,4.723787,-0.00132153,4.723787,-0.00132153,7.3240685,0.1303428,7.3240685,0.1303428,6.3691607,0.042037137,6.3691607,0.042037137,5.028808,-0.007011288,5.028808,-0.007011288,6.334046,0.074659586,6.334046,0.074659586,5.59744,0.05085929,5.59744,0.05085929
6.702022,0.062235884,6.702022,0.062235884,5.710312,0.06090406,5.710312,0.06090406,5.9107275,0.045050036,5.9107275,0.045050036,6.747546,0.18121725,6.747546,0.18121725,5.897439,0.0032665015,5.897439,0.0032665015,4.652944,0.068675354,4.652944,0.068675354,6.2546453,0.1558748,6.2546453,0.1558748,6.1742373,-0.029639285,6.1742373,-0.029639285,5.659171,-0.019572712,5.659171,-0.019572712,8.781556,0.18024585,8.781556,0.18024585,7.636078,0.06339477,7.636078,0.06339477,6.020944,-0.010394922,6.020944,-0.010394922,7.6031833,0.12932006,7.6031833,0.12932006,6.698991,0.05173119,6.698991,0.05173119,5.716851,0.08036047,5.716851,0.08036047,5.8901315,-0.0105416635,5.8901315,-0.0105416635,6.740311,0.1904087,6.740311,0.1904087,5.8762345,0.0022549594,5.8762345,0.0022549594,4.640322,0.06708514,4.640322,0.06708514,6.255989,0.17441149,6.255989,0.17441149,6.1627383,0.0032836553,6.1627383,0.0032836553,5.6733594,-0.003398386,5.6733594,-0.003398386,8.772135,0.09249168,8.772135,0.09249168,7.6343665,0.0847471,7.6343665,0.0847471,6.0371375,-0.012308698,6.0371375,-0.012308698,7.609324,0.13676812,7.609324,0.13676812,6.7070737,0.034408096,6.7070737,0.034408096,5.691179,0.08559272,5.691179,0.08559272,5.9188056,0.019071067,5.9188056,0.019071067,6.7582197,0.16506064,6.7582197,0.16506064,5.8797765,-0.022137742,5.8797765,-0.022137742,4.636685,0.07395632,4.636685,0.07395632,6.261682,0.19109696,6.261682,0.19109696,6.160821,0.028014066,6.160821,0.028014066,5.6698346,-0.00094625255,5.6698346,-0.00094625255,8.790961,0.15569194,8.790961,0.15569194,7.644269,0.051675852,7.644269,0.051675852,6.0362945,-0.005914505,6.0362945,-0.005914505,7.600034,0.09094552,7.600034,0.09094552,6.7197485,0.06387793,6.7197485,0.06387793
7.8189845,0.07316521,7.8189845,0.07316521,6.664558,0.07342846,6.664558,0.07342846,6.895421,0.051839355,6.895421,0.051839355,7.8718967,0.21296094,7.8718967,0.21296094,6.882303,0.006267176,6.882303,0.006267176,5.430368,0.081729114,5.430368,0.081729114,7.2978115,0.18152295,7.2978115,0.18152295,7.2054157,-0.033645894,7.2054157,-0.033645894,6.6019306,-0.021574559,6.6019306,-0.021574559,10.246009,0.21216986,10.246009,0.21216986,8.908677,0.074352175,8.908677,0.074352175,7.0234013,-0.010482406,7.0234013,-0.010482406,8.870138,0.15369663,8.870138,0.15369663,7.8148637,0.061020087,7.8148637,0.061020087,6.6733,0.0973028,6.6733,0.0973028,6.867416,-0.011370741,6.867416,-0.011370741,7.8619323,0.22405937,7.8619323,0.22405937,6.8534293,0.0025660535,6.8534293,0.0025660535,5.413083,0.07867656,5.413083,0.07867656,7.2998304,0.20384797,7.2998304,0.20384797,7.189811,0.003417055,7.189811,0.003417055,6.6213837,-0.0039520776,6.6213837,-0.0039520776,10.232863,0.10894577,10.232863,0.10894577,8.906355,0.09897705,8.906355,0.09897705,7.0455713,-0.0130741745,7.0455713,-0.0130741745,8.87831,0.16052547,8.87831,0.16052547,7.825713,0.039453056,7.825713,0.039453056,6.6386337,0.10160264,6.6386337,0.10160264,6.9062,0.024383046,6.9062,0.024383046,7.8863206,0.19370283,7.8863206,0.19370283,6.858289,-0.026420597,6.858289,-0.026420597,5.4082294,0.08683875,5.4082294,0.08683875,7.3077426,0.22393578,7.3077426,0.22393578,7.1871114,0.03270328,7.1871114,0.03270328,6.616367,-0.0019116361,6.616367,-0.0019116361,10.258518,0.18113184,10.258518,0.18113184,8.919811,0.062193934,8.919811,0.062193934,7.044388,-0.004402965,7.044388,-0.004402965,8.865788,0.10733196,8.865788,0.10733196,7.8429756,0.07630492,7.8429756,0.07630492
8.935933,0.08305541,8.935933,0.08305541,7.6195645,0.085922234,7.6195645,0.085922234,7.8799872,0.058530677,7.8799872,0.058530677,8.996213,0.24477547,8.996213,0.24477547,7.86768,0.011082535,7.86768,0.011082535,6.208382,0.09405861,6.208382,0.09405861,8.341143,0.20714371,8.341143,0.20714371,8.237193,-0.03626944,8.237193,-0.03626944,7.5445075,-0.024443656,7.5445075,-0.024443656,11.710737,0.24448986,11.710737,0.24448986,10.181285,0.08589872,10.181285,0.08589872,8.025611,-0.0100001525,8.025611,-0.0100001525,10.136973,0.17854035,10.136973,0.17854035,8.930543,0.071292534,8.930543,0.071292534,7.6308293,0.114009015,7.6308293,0.114009015,7.8434887,-0.011799173,7.8434887,-0.011799173,8.983114,0.25805438,8.983114,0.25805438,7.829989,0.0034263004,7.829989,0.0034263004,6.1857185,0.09106564,6.1857185,0.09106564,8.344024,0.23352979,8.344024,0.23352979,8.216832,0.005201467,8.216832,0.005201467,7.5701404,-0.0031767674,7.5701404,-0.0031767674,11.693277,0.123581894,11.693277,0.123581894,10.178214,0.11449486,10.178214,0.11449486,8.054678,-0.014307957,8.054678,-0.014307957,10.147471,0.18630524,10.147471,0.18630524,8.944639,0.045504488,8.944639,0.045504488,7.5858126,0.11783128,7.5858126,0.11783128,7.893838,0.029345432,7.893838,0.029345432,9.014978,0.22176951,9.014978,0.22176951,7.836389,-0.029798636,7.836389,-0.029798636,6.1793556,0.10048122,6.1793556,0.10048122,8.354455,0.25738734,8.354455,0.25738734,8.213267,0.037633494,8.213267,0.037633494,7.5634,-0.0023419242,7.5634,-0.0023419242,11.726689,0.20997038,11.726689,0.20997038,10.1958,0.07447659,10.1958,0.07447659,8.053106,-0.0037517936,8.053106,-0.0037517936,10.131277,0.12380086,10.131277,0.12380086,8.967142,0.0873566,8.967142,0.0873566
10.052871,0.09332214,10.052871,0.09332214,8.575357,0.09823758,8.575357,0.09823758,8.864423,0.06750985,8.864423,0.06750985,10.120451,0.27666348,10.120451,0.27666348,8.853558,0.014729611,8.853558,0.014729611,6.986954,0.10660045,6.986954,0.10660045,9.384619,0.23333722,9.384619,0.23333722,9.2696085,-0.039792947,9.2696085,-0.039792947,8.486921,-0.027668241,8.486921,-0.027668241,13.175841,0.27543586,13.175841,0.27543586,11.453948,0.09758868,11.453948,0.09758868,9.027605,-0.009489243,9.027605,-0.009489243,11.403778,0.20109205,11.403778,0.20109205,10.0460415,0.08138975,10.0460415,0.08138975,8.589432,0.12912554,8.589432,0.12912554,8.818393,-0.012194697,8.818393,-0.012194697,10.10399,0.28948906,10.10399,0.28948906,8.805862,0.003800328,8.805862,0.003800328,6.9582906,0.10313169,6.9582906,0.10313169,9.388533,0.26454946,9.388533,0.26454946,9.243824,0.007378685,9.243824,0.007378685,8.519631,-0.002140149,8.519631,-0.002140149,13.153374,0.13827541,13.153374,0.13827541,11.449929,0.13023263,11.449929,0.13023263,9.064432,-0.01658691,9.064432,-0.01658691,11.416835,0.21291031,11.416835,0.21291031,10.063814,0.053449422,10.063814,0.053449422,8.532666,0.13374881,8.532666,0.13374881,8.881704,0.03412982,8.881704,0.03412982,10.144245,0.24942842,10.144245,0.24942842,8.814091,-0.032165837,8.814091,-0.032165837,6.950105,0.11429515,6.950105,0.11429515,9.401788,0.29159003,9.401788,0.29159003,9.239272,0.041822348,9.239272,0.041822348,8.510925,-0.0017663912,8.510925,-0.0017663912,13.195511,0.23985897,13.195511,0.23985897,11.472233,0.08662033,11.472233,0.08662033,9.062437,-0.002868885,9.062437,-0.002868885,11.3964405,0.1397207,11.3964405,0.1397207,10.092259,0.09935769,10.092259,0.09935769
11.169758,0.104630165,11.169758,0.104630165,9.53193,0.111997314,9.53193,0.111997314,9.848805,0.07561898,9.848805,0.07561898,11.244589,0.30884263,11.244589,0.30884263,9.839978,0.018597987,9.839978,0.018597987,7.766032,0.120266594,7.766032,0.120266594,10.428207,0.25886035,10.428207,0.25886035,10.302647,-0.044699535,10.302647,-0.044699535,9.429234,-0.029800536,9.429234,-0.029800536,14.641258,0.30572802,14.641258,0.30572802,12.726685,0.10892018,12.726685,0.10892018,10.029298,-0.008781366,10.029298,-0.008781366,12.670574,0.22249116,12.670574,0.22249116,11.161366,0.09190006,11.161366,0.09190006,9.549037,0.14469552,9.549037,0.14469552,9.792119,-0.011549341,9.792119,-0.011549341,11.224459,0.3206699,11.224459,0.3206699,9.781042,0.00469715,9.781042,0.00469715,7.730857,0.11446517,7.730857,0.11446517,10.43337,0.296255,10.43337,0.296255,10.270818,0.009207925,10.270818,0.009207925,9.469855,-0.0017828174,9.469855,-0.0017828174,14.613141,0.15409045,14.613141,0.15409045,12.721484,0.1453822,12.721484,0.1453822,10.074834,-0.018363107,10.074834,-0.018363107,12.686473,0.23829246,12.686473,0.23829246,11.18324,0.061167013,11.18324,0.061167013,9.479197,0.14958991,9.479197,0.14958991,9.869748,0.04033214,9.869748,0.04033214,11.274073,0.27786967,11.274073,0.27786967,9.791344,-0.035284244,9.791344,-0.035284244,7.7205086,0.12845197,7.7205086,0.12845197,10.449782,0.3257305,10.449782,0.3257305,10.265163,0.045649808,10.265163,0.045649808,9.458913,-0.0023144847,9.458913,-0.0023144847,14.665055,0.2685437,14.665055,0.2685437,12.749101,0.09680088,12.749101,0.09680088,10.072379,-0.00035392604,10.072379,-0.00035392604,12.661279,0.15560138,12.661279,0.15560138,11.218279,0.113111444,11.218279,0.113111444
12.286607,0.116060905,12.286607,0.116060905,10.48925,0.12705831,10.48925,0.12705831,10.833071,0.08079768,10.833071,0.08079768,12.368614,0.3410698,12.368614,0.3410698,10.826998,0.02350689,10.826998,0.02350689,8.545661,0.13417283,8.545661,0.13417283,11.471909,0.2836172,11.471909,0.2836172,11.336308,-0.048482064,11.336308,-0.048482064,10.371428,-0.031636737,10.371428,-0.031636737,16.10691,0.33776265,16.10691,0.33776265,13.999442,0.121382244,13.999442,0.121382244,11.030685,-0.0072978507,11.030685,-0.0072978507,13.937295,0.2453774,13.937295,0.2453774,12.276496,0.103721485,12.276496,0.103721485,10.509716,0.16227536,10.509716,0.16227536,10.764625,-0.009893508,10.764625,-0.009893508,12.344411,0.35373136,12.344411,0.35373136,10.75559,0.006954223,10.75559,0.006954223,8.50339,0.12651935,8.50339,0.12651935,11.478576,0.3276214,11.478576,0.3276214,11.297834,0.011202455,11.297834,0.011202455,10.420841,-0.00052452146,10.420841,-0.00052452146,16.072554,0.16923639,16.072554,0.16923639,13.992891,0.16053452,13.992891,0.16053452,11.085911,-0.019103212,11.085911,-0.019103212,13.956366,0.2629588,13.956366,0.2629588,12.30293,0.0682783,12.30293,0.0682783,10.425462,0.16601321,10.425462,0.16601321,10.858,0.047081076,10.858,0.047081076,12.404427,0.3076293,12.404427,0.3076293,10.768144,-0.038198628,10.768144,-0.038198628,8.490559,0.14294331,8.490559,0.14294331,11.498485,0.35850787,11.498485,0.35850787,11.290979,0.05017996,11.290979,0.05017996,10.407349,-0.0032067285,10.407349,-0.0032067285,16.135262,0.29709557,16.135262,0.29709557,14.026366,0.10708452,14.026366,0.10708452,11.082915,0.0028599198,11.082915,0.0028599198,13.9257765,0.17277233,13.9257765,0.17277233,12.345257,0.12755252,12.345257,0.12755252
13.403439,0.1276921,13.403439,0.1276921,11.447338,0.14220533,11.447338,0.14220533,11.81715,0.08676797,11.81715,0.08676797,13.492509,0.3736829,13.492509,0.3736829,11.814577,0.02784453,11.814577,0.02784453,9.325903,0.1472092,9.325903,0.1472092,12.515718,0.30942753,12.515718,0.30942753,12.370615,-0.051059138,12.370615,-0.051059138,11.313469,-0.03410082,11.313469,-0.03410082,17.572878,0.3700877,17.572878,0.3700877,15.272193,0.13574605,15.272193,0.13574605,12.031821,-0.004912604,12.031821,-0.004912604,15.203907,0.27028233,15.203907,0.27028233,13.391451,0.11533784,13.391451,0.11533784,11.471497,0.1806314,11.471497,0.1806314,11.735943,-0.008998051,11.735943,-0.008998051,13.4639225,0.38623127,13.4639225,0.38623127,11.729483,0.008597146,11.729483,0.008597146,9.275877,0.13975635,9.275877,0.13975635,12.524175,0.35905015,12.524175,0.35905015,12.3249235,0.0137378285,12.3249235,0.0137378285,11.372603,0.0014521038,11.372603,0.0014521038,17.531624,0.18264927,17.531624,0.18264927,15.264166,0.17636314,15.264166,0.17636314,12.097628,-0.019905886,12.097628,-0.019905886,15.226458,0.28835198,15.226458,0.28835198,13.422861,0.07634376,13.422861,0.07634376,11.371444,0.18319471,11.371444,0.18319471,11.846436,0.053393602,11.846436,0.053393602,13.535328,0.33787602,13.535328,0.33787602,11.744531,-0.03990465,11.744531,-0.03990465,9.260274,0.15707463,9.260274,0.15707463,12.547837,0.39119846,12.547837,0.39119846,12.316725,0.054794587,12.316725,0.054794587,11.356259,-0.0025761502,11.356259,-0.0025761502,17.606087,0.32637152,17.606087,0.32637152,15.3040285,0.11940249,15.3040285,0.11940249,12.094031,0.0057850746,12.094031,0.0057850746,15.189964,0.19090015,15.189964,0.19090015,13.473264,0.14167908,13.473264,0.14167908
14.520214,0.1398754,14.520214,0.1398754,12.406228,0.15738617,12.406228,0.15738617,12.801066,0.095125325,12.801066,0.095125325,14.616286,0.40689412,14.616286,0.40689412,12.80264,0.032395583,12.80264,0.032395583,10.106717,0.15990311,10.106717,0.15990311,13.559605,0.33686948,13.559605,0.33686948,13.405574,-0.05403074,13.405574,-0.05403074,12.255382,-0.03618656,12.255382,-0.03618656,19.039211,0.40136635,19.039211,0.40136635,16.54493,0.15049133,16.54493,0.15049133,13.032802,-0.0023649628,13.032802,-0.0023649628,16.470444,0.29615277,16.470444,0.29615277,14.506255,0.12618777,14.506255,0.12618777,12.434335,0.19830863,12.434335,0.19830863,12.706091,-0.0077167605,12.706091,-0.0077167605,14.582999,0.4176493,14.582999,0.4176493,12.702682,0.008554391,12.702682,0.008554391,10.048349,0.15297124,10.048349,0.15297124,13.570172,0.39116803,13.570172,0.39116803,13.3520775,0.0170158,13.3520775,0.0170158,12.325141,0.002355765,12.325141,0.002355765,18.990341,0.19627075,18.990341,0.19627075,16.535297,0.19370243,16.535297,0.19370243,13.110007,-0.020418297,13.110007,-0.020418297,16.49676,0.31468263,16.49676,0.31468263,14.542995,0.08494582,14.542995,0.08494582,12.317115,0.20105734,12.317115,0.20105734,12.835027,0.059933964,12.835027,0.059933964,14.666798,0.36782986,14.666798,0.36782986,12.720515,-0.041763473,12.720515,-0.041763473,10.029613,0.1712838,10.029613,0.1712838,13.59778,0.42556757,13.59778,0.42556757,13.342365,0.05873812,13.342365,0.05873812,12.30569,-0.0018011872,12.30569,-0.0018011872,19.077572,0.35551342,19.077572,0.35551342,16.582144,0.13213079,16.582144,0.13213079,13.105741,0.009346449,13.105741,0.009346449,16.453897,0.20889339,16.453897,0.20889339,14.602272,0.15619358,14.602272,0.15619358
15.636907,0.15194,15.636907,0.15194,13.365926,0.17292997,13.365926,0.17292997,13.784873,0.103475295,13.784873,0.103475295,15.7400055,0.4400707,15.7400055,0.4400707,13.79124,0.03821613,13.79124,0.03821613,10.888075,0.17357191,10.888075,0.17357191,14.6035595,0.36399436,14.6035595,0.36399436,14.441205,-0.05760853,14.441205,-0.05760853,13.197196,-0.03753083,13.197196,-0.03753083,20.505909,0.43321857,20.505909,0.43321857,17.81765,0.16404393,17.81765,0.16404393,14.033601,-0.0002704684,14.033601,-0.0002704684,17.736912,0.32154652,17.736912,0.32154652,15.620879,0.13768275,15.620879,0.13768275,13.398237,0.21595322,13.398237,0.21595322,13.675028,-0.0043964437,13.675028,-0.0043964437,15.701629,0.45021355,15.701629,0.45021355,13.675201,0.009013031,13.675201,0.009013031,10.820816,0.16551903,10.820816,0.16551903,14.61656,0.42321822,14.61656,0.42321822,14.379267,0.020420177,14.379267,0.020420177,13.278482,0.002974484,13.278482,0.002974484,20.448606,0.21173114,20.448606,0.21173114,17.806295,0.21316014,17.806295,0.21316014,14.123074,-0.020893713,14.123074,-0.020893713,17.767246,0.3421993,17.767246,0.3421993,15.663338,0.09324141,15.663338,0.09324141,13.262489,0.2191034,13.262489,0.2191034,13.823761,0.06728267,13.823761,0.06728267,15.798799,0.398216,15.798799,0.398216,13.696095,-0.04444547,13.696095,-0.04444547,10.79855,0.18641178,10.79855,0.18641178,14.648375,0.46006274,14.648375,0.46006274,14.367866,0.062884405,14.367866,0.062884405,13.255665,-0.0016747838,13.255665,-0.0016747838,20.549713,0.38435575,20.549713,0.38435575,17.860727,0.14384206,17.860727,0.14384206,14.1180525,0.013713106,14.1180525,0.013713106,17.717566,0.22670811,17.717566,0.22670811,15.732287,0.1717151,15.732287,0.1717151
16.753561,0.16347106,16.753561,0.16347106,14.326434,0.1888585,14.326434,0.1888585,14.768581,0.10933022,14.768581,0.10933022,16.863691,0.47345442,16.863691,0.47345442,14.780466,0.043818388,14.780466,0.043818388,11.670028,0.18776914,11.670028,0.18776914,15.647602,0.38971436,15.647602,0.38971436,15.477474,-0.061632283,15.477474,-0.061632283,14.138921,-0.03895893,14.138921,-0.03895893,21.973026,0.46432945,21.973026,0.46432945,19.090328,0.17642075,19.090328,0.17642075,15.034173,0.0015643473,15.034173,0.0015643473,19.003365,0.34605235,19.003365,0.34605235,16.73533,0.14939368,16.73533,0.14939368,14.363257,0.234399,14.363257,0.234399,14.642794,-0.0009910702,14.642794,-0.0009910702,16.81988,0.4829621,16.81988,0.4829621,14.647013,0.010850037,14.647013,0.010850037,11.593213,0.17761938,11.593213,0.17761938,15.663364,0.45489836,15.663364,0.45489836,15.406496,0.023137894,15.406496,0.023137894,14.232649,0.0052425396,14.232649,0.0052425396,21.906403,0.2280401,21.906403,0.2280401,19.077192,0.2332889,19.077192,0.2332889,15.136833,-0.022578565,15.136833,-0.022578565,19.037962,0.3702844,19.037962,0.3702844,16.783947,0.10134582,16.783947,0.10134582,14.207589,0.23647757,14.207589,0.23647757,14.812623,0.07510662,14.812623,0.07510662,16.931358,0.42978072,16.931358,0.42978072,14.6712675,-0.047253784,14.6712675,-0.047253784,11.56713,0.20178528,11.56713,0.20178528,15.699659,0.49349928,15.699659,0.49349928,15.393218,0.06807657,15.393218,0.06807657,14.206185,-0.0010690724,14.206185,-0.0010690724,22.022451,0.4141538,22.022451,0.4141538,19.13975,0.1564183,19.13975,0.1564183,15.130941,0.017374264,15.130941,0.017374264,18.98099,0.24471352,18.98099,0.24471352,16.863323,0.18773405,16.863323,0.18773405
17.87019,0.17505856,17.87019,0.17505856,15.287771,0.20565027,15.287771,0.20565027,15.752154,0.11363129,15.752154,0.11363129,17.98728,0.50781983,17.98728,0.50781983,15.770283,0.0483044,15.770283,0.0483044,12.452619,0.20138018,12.452619,0.20138018,16.691706,0.41506588,16.691706,0.41506588,16.514338,-0.0658525,16.514338,-0.0658525,15.080497,-0.040667173,15.080497,-0.040667173,23.44052,0.49467853,23.44052,0.49467853,20.362944,0.18936019,20.362944,0.18936019,16.03453,0.0040953094,16.03453,0.0040953094,20.269863,0.3711459,20.269863,0.3711459,17.849669,0.15998915,17.849669,0.15998915,15.329421,0.25404307,15.329421,0.25404307,15.6094,0.0012131855,15.6094,0.0012131855,17.937721,0.5146793,17.937721,0.5146793,15.618097,0.012737719,15.618097,0.012737719,12.365515,0.19021633,12.365515,0.19021633,16.710562,0.48723742,16.710562,0.48723742,16.433704,0.025393995,16.433704,0.025393995,15.187681,0.00851501,15.187681,0.00851501,23.363794,0.24389404,23.363794,0.24389404,20.348015,0.25161818,20.348015,0.25161818,16.1513,-0.023307852,16.1513,-0.023307852,20.308954,0.3978032,20.308954,0.3978032,17.904806,0.109257184,17.904806,0.109257184,15.152374,0.25391445,15.152374,0.25391445,15.801598,0.08224289,15.801598,0.08224289,18.064524,0.46169722,18.064524,0.46169722,15.646031,-0.049528852,15.646031,-0.049528852,12.335407,0.2164094,12.335407,0.2164094,16.751574,0.52749276,16.751574,0.52749276,16.41841,0.07312889,16.41841,0.07312889,15.157249,-0.000171806,15.157249,-0.000171806,23.495745,0.44597673,23.495745,0.44597673,20.419203,0.16977842,20.419203,0.16977842,16.144442,0.020908361,16.144442,0.020908361,20.24417,0.26250976,20.24417,0.26250976,17.995382,0.204364,17.995382,0.204364
18.98672,0.18740214,18.98672,0.18740214,16.24999,0.22355305,16.24999,0.22355305,16.735579,0.12016027,16.735579,0.12016027,19.110735,0.5428112,19.110735,0.5428112,16.76066,0.05361777,16.76066,0.05361777,13.235825,0.2155139,13.235825,0.2155139,17.735828,0.44068503,17.735828,0.44068503,17.551832,-0.06890849,17.551832,-0.06890849,16.021875,-0.042692352,16.021875,-0.042692352,24.908304,0.52798045,24.908304,0.52798045,21.635553,0.2041507,21.635553,0.2041507,17.034685,0.007921753,17.034685,0.007921753,21.53634,0.39801103,21.53634,0.39801103,18.963867,0.17078614,18.963867,0.17078614,16.29672,0.275283,16.29672,0.275283,16.574808,0.0032978926,16.574808,0.0032978926,19.055117,0.5464893,19.055117,0.5464893,16.58848,0.0150506515,16.58848,0.0150506515,13.137749,0.20400062,13.137749,0.20400062,17.758106,0.5205576,17.758106,0.5205576,17.460876,0.028500333,17.460876,0.028500333,16.143604,0.010979857,16.143604,0.010979857,24.820805,0.25917882,24.820805,0.25917882,21.618746,0.26850563,21.618746,0.26850563,17.166464,-0.020953812,17.166464,-0.020953812,21.580206,0.42558113,21.580206,0.42558113,19.025846,0.1182081,19.025846,0.1182081,16.096813,0.27295113,16.096813,0.27295113,16.79062,0.089009605,16.79062,0.089009605,19.198277,0.49338853,19.198277,0.49338853,16.620386,-0.05140053,16.620386,-0.05140053,13.103353,0.23125935,13.103353,0.23125935,17.804132,0.5621796,17.804132,0.5621796,17.443462,0.07691322,17.443462,0.07691322,16.108816,0.00026183104,16.108816,0.00026183104,24.9696,0.47939977,24.9696,0.47939977,21.69914,0.18114398,21.69914,0.18114398,17.158604,0.026414324,17.158604,0.026414324,21.507088,0.2807265,21.507088,0.2807265,19.128418,0.22213076,19.128418,0.22213076
20.103172,0.20054509,20.103172,0.20054509,17.213102,0.24153455,17.213102,0.24153455,17.718824,0.12810214,17.718824,0.12810214,20.234053,0.57739145,20.234053,0.57739145,17.75166,0.061004937,17.75166,0.061004937,14.019632,0.23120888,14.019632,0.23120888,18.779966,0.46644324,18.779966,0.46644324,18.589952,-0.07030617,18.589952,-0.07030617,16.963139,-0.044603553,16.963139,-0.044603553,26.376509,0.5614449,26.376509,0.5614449,22.9082,0.2194724,22.9082,0.2194724,18.034653,0.012413428,18.034653,0.012413428,22.802776,0.42543042,22.802776,0.42543042,20.077877,0.18313849,20.077877,0.18313849,17.265194,0.2968897,17.265194,0.2968897,17.538994,0.00644333,17.538994,0.00644333,20.172073,0.57841563,20.172073,0.57841563,17.558178,0.018578853,17.558178,0.018578853,13.909969,0.21780458,13.909969,0.21780458,18.806005,0.5543356,18.806005,0.5543356,18.48808,0.03268698,18.48808,0.03268698,17.100468,0.013166821,17.100468,0.013166821,26.277386,0.27480328,26.277386,0.27480328,22.88933,0.28683063,22.88933,0.28683063,18.182299,-0.018630479,18.182299,-0.018630479,22.851692,0.45487246,22.851692,0.45487246,20.147089,0.12893674,20.147089,0.12893674,17.040897,0.2931258,17.040897,0.2931258,17.779629,0.09709845,17.779629,0.09709845,20.332603,0.5254751,20.332603,0.5254751,17.59435,-0.05367754,17.59435,-0.05367754,13.870925,0.24759993,13.870925,0.24759993,18.857409,0.59620774,18.857409,0.59620774,18.468401,0.08108511,18.468401,0.08108511,17.060862,0.0004964569,17.060862,0.0004964569,26.444046,0.5124359,26.444046,0.5124359,22.97956,0.19253573,22.97956,0.19253573,18.173397,0.03319005,18.173397,0.03319005,22.769741,0.30072227,22.769741,0.30072227,20.262407,0.24068382,20.262407,0.24068382
21.219616,0.21355443,21.219616,0.21355443,18.177088,0.2585919,18.177088,0.2585919,18.701916,0.13365322,18.701916,0.13365322,21.357222,0.611204,21.357222,0.611204,18.743269,0.06811545,18.743269,0.06811545,14.8040695,0.24687481,14.8040695,0.24687481,19.82413,0.49241474,19.82413,0.49241474,19.628672,-0.07236761,19.628672,-0.07236761,17.904325,-0.04565662,17.904325,-0.04565662,27.845245,0.591075,27.845245,0.591075,24.180828,0.23452047,24.180828,0.23452047,19.034447,0.016679188,19.034447,0.016679188,24.069223,0.45222542,24.069223,0.45222542,21.191687,0.19593735,21.191687,0.19593735,18.23487,0.3180168,18.23487,0.3180168,18.501936,0.01100748,18.501936,0.01100748,21.288534,0.6107748,21.288534,0.6107748,18.527258,0.021508612,18.527258,0.021508612,14.6821785,0.23053436,14.6821785,0.23053436,19.854298,0.58791393,19.854298,0.58791393,19.51529,0.036156233,19.51529,0.036156233,18.058298,0.016215727,18.058298,0.016215727,27.7335,0.29104424,27.7335,0.29104424,24.159758,0.30737585,24.159758,0.30737585,19.198812,-0.018806318,19.198812,-0.018806318,24.123392,0.4846041,24.123392,0.4846041,21.268599,0.13893977,21.268599,0.13893977,17.984646,0.31285524,17.984646,0.31285524,18.768625,0.10653011,18.768625,0.10653011,21.467485,0.5578248,21.467485,0.5578248,18.567924,-0.05610693,18.567924,-0.05610693,14.638151,0.26413846,14.638151,0.26413846,19.911379,0.6296959,19.911379,0.6296959,19.493202,0.08731133,19.493202,0.08731133,18.013401,0.0009086669,18.013401,0.0009086669,27.91907,0.54501414,27.91907,0.54501414,24.260422,0.20629406,24.260422,0.20629406,19.188816,0.0392609,19.188816,0.0392609,24.032139,0.32065165,24.032139,0.32065165,21.397392,0.2596766,21.397392,0.2596766
22.336077,0.22587354,22.336077,0.22587354,19.141941,0.27544343,19.141941,0.27544343,19.6849,0.13825463,19.6849,0.13825463,22.48024,0.64546496,22.48024,0.64546496,19.73548,0.07299269,19.73548,0.07299269,15.589139,0.26144466,15.589139,0.26144466,20.868294,0.5187119,20.868294,0.5187119,20.667973,-0.07664686,20.667973,-0.07664686,18.84541,-0.04621078,18.84541,-0.04621078,29.314411,0.6208659,29.314411,0.6208659,25.453394,0.2497053,25.453394,0.2497053,20.034077,0.020444239,20.034077,0.020444239,25.335688,0.47882047,25.335688,0.47882047,22.305294,0.20843223,22.305294,0.20843223,19.205729,0.33949664,19.205729,0.33949664,19.46365,0.015438332,19.46365,0.015438332,22.404505,0.6445501,22.404505,0.6445501,19.495728,0.022772571,19.495728,0.022772571,15.454368,0.24296443,15.454368,0.24296443,20.902996,0.62131137,20.902996,0.62131137,20.542498,0.038977288,20.542498,0.038977288,19.0171,0.020137127,19.0171,0.020137127,29.189169,0.3070503,29.189169,0.3070503,25.430021,0.32784936,25.430021,0.32784936,20.216068,-0.01887812,20.216068,-0.01887812,25.395369,0.5138704,25.395369,0.5138704,22.390406,0.1472826,22.390406,0.1472826,18.928051,0.33224493,18.928051,0.33224493,19.757616,0.11623812,19.757616,0.11623812,22.60292,0.5897866,22.60292,0.5897866,19.541105,-0.05761972,19.541105,-0.05761972,15.405069,0.27966666,15.405069,0.27966666,20.966002,0.66289216,20.966002,0.66289216,20.517832,0.093604095,20.517832,0.093604095,18.96646,0.0020401094,18.96646,0.0020401094,29.394672,0.57826096,29.394672,0.57826096,25.541758,0.21982586,25.541758,0.21982586,20.204885,0.045392968,20.204885,0.045392968,25.2943,0.33803222,25.2943,0.33803222,22.533382,0.27928364,22.533382,0.27928364
23.452507,0.23846374,23.452507,0.23846374,20.1076,0.29342744,20.1076,0.29342744,20.667746,0.14513,20.667746,0.14513,23.603098,0.68146825,23.603098,0.68146825,20.728348,0.077697955,20.728348,0.077697955,16.374836,0.27607772,16.374836,0.27607772,21.912487,0.54513747,21.912487,0.54513747,21.707878,-0.08073924,21.707878,-0.08073924,19.786366,-0.046789844,19.786366,-0.046789844,30.783901,0.65391713,30.783901,0.65391713,26.725943,0.26417595,26.725943,0.26417595,21.033484,0.024289679,21.033484,0.024289679,26.602142,0.50602806,26.602142,0.50602806,23.418686,0.22157677,23.418686,0.22157677,20.177767,0.36136487,20.177767,0.36136487,20.424173,0.018234435,20.424173,0.018234435,23.52005,0.6779319,23.52005,0.6779319,20.463572,0.024629718,20.463572,0.024629718,16.226599,0.25589725,16.226599,0.25589725,21.95206,0.6554643,21.95206,0.6554643,21.569778,0.042760976,21.569778,0.042760976,19.976883,0.024735706,19.976883,0.024735706,30.644415,0.3226416,30.644415,0.3226416,26.70014,0.34739864,26.70014,0.34739864,21.234066,-0.016724512,21.234066,-0.016724512,26.667627,0.5433656,26.667627,0.5433656,23.512487,0.1565188,23.512487,0.1565188,19.871103,0.35201317,19.871103,0.35201317,20.746534,0.12621632,20.746534,0.12621632,23.738901,0.6214176,23.738901,0.6214176,20.51389,-0.058058236,20.51389,-0.058058236,16.171701,0.2956671,16.171701,0.2956671,22.021267,0.69608986,22.021267,0.69608986,21.542297,0.098122075,21.542297,0.098122075,19.920036,0.003971479,19.920036,0.003971479,30.87089,0.61201996,30.87089,0.61201996,26.823551,0.23271707,26.823551,0.23271707,21.221615,0.052481074,21.221615,0.052481074,26.556198,0.35501814,26.556198,0.35501814,23.670338,0.29922456,23.670338,0.29922456
24.568903,0.25210935,24.568903,0.25210935,21.074024,0.3127386,21.074024,0.3127386,21.650421,0.15358497,21.650421,0.15358497,24.725826,0.71829724,24.725826,0.71829724,21.721853,0.08411448,21.721853,0.08411448,17.161198,0.29117146,17.161198,0.29117146,22.956747,0.57163525,22.956747,0.57163525,22.748405,-0.0830444,22.748405,-0.0830444,20.727177,-0.047431186,20.727177,-0.047431186,32.253807,0.68654615,32.253807,0.68654615,27.998447,0.2791715,27.998447,0.2791715,22.032701,0.029092342,22.032701,0.029092342,27.868607,0.53387886,27.868607,0.53387886,24.531876,0.23555394,24.531876,0.23555394,21.15098,0.38415128,21.15098,0.38415128,21.383478,0.021343578,21.383478,0.021343578,24.635197,0.71077096,24.635197,0.71077096,21.43078,0.02801488,21.43078,0.02801488,16.99886,0.26893166,16.99886,0.26893166,23.001501,0.6898806,23.001501,0.6898806,22.59714,0.046568546,22.59714,0.046568546,20.937654,0.02957641,20.937654,0.02957641,32.09924,0.33914596,32.09924,0.33914596,27.970142,0.3678333,27.970142,0.3678333,22.25279,-0.014212761,22.25279,-0.014212761,27.940144,0.5735139,27.940144,0.5735139,24.634817,0.16725786,24.634817,0.16725786,20.81381,0.371933,20.81381,0.371933,21.735336,0.13648933,21.735336,0.13648933,24.875448,0.65317893,24.875448,0.65317893,21.486286,-0.05865941,21.486286,-0.05865941,16.93797,0.31293353,16.93797,0.31293353,23.07714,0.7303642,23.07714,0.7303642,22.566626,0.10323026,22.566626,0.10323026,20.87415,0.00494041,20.87415,0.00494041,32.34764,0.64671177,32.34764,0.64671177,28.105783,0.24717256,28.105783,0.24717256,22.238964,0.059661355,22.238964,0.059661355,27.817822,0.37441793,27.817822,0.37441793,24.808226,0.31953484,24.808226,0.31953484
25.685297,0.26598784,25.685297,0.26598784,22.041313,0.33244994,22.041313,0.33244994,22.632936,0.16123094,22.632936,0.16123094,25.848446,0.7543294,25.848446,0.7543294,22.715944,0.09034391,22.715944,0.09034391,17.948265,0.30661786,17.948265,0.30661786,24.001034,0.59775984,24.001034,0.59775984,23.789574,-0.08570105,23.789574,-0.08570105,21.667852,-0.048483785,21.667852,-0.048483785,33.724213,0.7160334,33.724213,0.7160334,29.270819,0.29727176,29.270819,0.29727176,23.031786,0.03448055,23.031786,0.03448055,29.135118,0.5610682,29.135118,0.5610682,25.644896,0.24926035,25.644896,0.24926035,22.12531,0.40878293,22.12531,0.40878293,22.341534,0.026273906,22.341534,0.026273906,25.749868,0.7452398,25.749868,0.7452398,22.39732,0.030967422,22.39732,0.030967422,17.77109,0.2818778,17.77109,0.2818778,24.05132,0.72317946,24.05132,0.72317946,23.624556,0.04958364,23.624556,0.04958364,21.899445,0.034848332,21.899445,0.034848332,33.553593,0.35689744,33.553593,0.35689744,29.240005,0.38952598,29.240005,0.38952598,23.272285,-0.0133700585,23.272285,-0.0133700585,29.212894,0.6045907,29.212894,0.6045907,25.757374,0.17825341,25.757374,0.17825341,21.756165,0.39214632,21.756165,0.39214632,22.724047,0.14722237,22.724047,0.14722237,26.01257,0.68552727,26.01257,0.68552727,22.458307,-0.060504302,22.458307,-0.060504302,17.70384,0.3302259,17.70384,0.3302259,24.133684,0.7650013,24.133684,0.7650013,23.59083,0.11082916,23.59083,0.11082916,21.82879,0.0036552746,21.82879,0.0036552746,33.824886,0.68276805,33.824886,0.68276805,29.388487,0.26174766,29.388487,0.26174766,23.25693,0.06717858,23.25693,0.06717858,29.079218,0.39428008,29.079218,0.39428008,25.94701,0.3416626,25.94701,0.3416626
26.80171,0.27947235,26.80171,0.27947235,23.00952,0.3518471,23.00952,0.3518471,23.615232,0.16738874,23.615232,0.16738874,26.97093,0.7894906,26.97093,0.7894906,23.710627,0.09484198,23.710627,0.09484198,18.736002,0.32301435,18.736002,0.32301435,25.045332,0.62302274,25.045332,0.62302274,24.831392,-0.089301184,24.831392,-0.089301184,22.608398,-0.049979318,22.608398,-0.049979318,35.1951,0.74491787,35.1951,0.74491787,30.543055,0.31592965,30.543055,0.31592965,24.030714,0.039177496,24.030714,0.039177496,30.401634,0.5879824,30.401634,0.5879824,26.75776,0.26243892,26.75776,0.26243892,23.100767,0.4342864,23.100767,0.4342864,23.298338,0.0316762,23.298338,0.0316762,26.864126,0.7792996,26.864126,0.7792996,23.363186,0.033586927,23.363186,0.033586927,18.5433,0.29546276,18.5433,0.29546276,25.101498,0.7559435,25.101498,0.7559435,24.652096,0.053149506,24.652096,0.053149506,22.862244,0.041314103,22.862244,0.041314103,35.007446,0.37436566,35.007446,0.37436566,30.509703,0.41090405,30.509703,0.41090405,24.29253,-0.012682783,24.29253,-0.012682783,30.485909,0.6357397,30.485909,0.6357397,26.880123,0.18861568,26.880123,0.18861568,22.698206,0.41292158,22.698206,0.41292158,23.712631,0.15967931,23.712631,0.15967931,27.150282,0.71843773,27.150282,0.71843773,23.429935,-0.06302901,23.429935,-0.06302901,18.469355,0.34688303,18.469355,0.34688303,25.191013,0.7980303,25.191013,0.7980303,24.614895,0.118535295,24.614895,0.118535295,22.783949,0.0026974115,22.783949,0.0026974115,35.302685,0.7185512,35.302685,0.7185512,30.671667,0.27483064,30.671667,0.27483064,24.27555,0.07545389,24.27555,0.07545389,30.34042,0.4125983,30.34042,0.4125983,27.086721,0.36515412,27.086721,0.36515412
27.918169,0.29323977,27.918169,0.29323977,23.978575,0.3715914,23.978575,0.3715914,24.597311,0.17337327,24.597311,0.17337327,28.093243,0.8250004,28.093243,0.8250004,24.705904,0.09905222,24.705904,0.09905222,19.524382,0.3395584,19.524382,0.3395584,26.08964,0.64800483,26.08964,0.64800483,25.873854,-0.09197322,25.873854,-0.09197322,23.54883,-0.05093726,23.54883,-0.05093726,36.666424,0.7758842,36.666424,0.7758842,31.815262,0.33189175,31.815262,0.33189175,25.02945,0.043654293,25.02945,0.043654293,31.668097,0.6169194,31.668097,0.6169194,27.870451,0.27613223,27.870451,0.27613223,24.077423,0.45969284,24.077423,0.45969284,24.253902,0.03723371,24.253902,0.03723371,27.977993,0.8117522,27.977993,0.8117522,24.328394,0.037116285,24.328394,0.037116285,19.31558,0.30946845,19.31558,0.30946845,26.15206,0.7895702,26.15206,0.7895702,25.679743,0.057976846,25.679743,0.057976846,23.826057,0.048135944,23.826057,0.048135944,36.46085,0.3914285,36.46085,0.3914285,31.779226,0.43145043,31.779226,0.43145043,25.313492,-0.010504259,25.313492,-0.010504259,31.759197,0.66578007,31.759197,0.66578007,28.003128,0.19840078,28.003128,0.19840078,23.639946,0.43365675,23.639946,0.43365675,24.701017,0.17347592,24.701017,0.17347592,28.288584,0.75151056,28.288584,0.75151056,24.401176,-0.06486397,24.401176,-0.06486397,19.23448,0.363592,19.23448,0.363592,26.249071,0.8307997,26.249071,0.8307997,25.6388,0.12452732,25.6388,0.12452732,23.73963,0.0043460527,23.73963,0.0043460527,36.781036,0.7536801,36.781036,0.7536801,31.955317,0.28834173,31.955317,0.28834173,25.29477,0.08354725,25.29477,0.08354725,31.601418,0.43092912,31.601418,0.43092912,28.227371,0.387773,28.227371,0.387773
29.034594,0.30800754,29.034594,0.30800754,24.948484,0.39211422,24.948484,0.39211422,25.579247,0.17977445,25.579247,0.17977445,29.215387,0.8621489,29.215387,0.8621489,25.70179,0.10426035,25.70179,0.10426035,20.313417,0.35506994,20.313417,0.35506994,27.133902,0.6737662,27.133902,0.6737662,26.91697,-0.093983084,26.91697,-0.093983084,24.489153,-0.05100344,24.489153,-0.05100344,38.13812,0.8079832,38.13812,0.8079832,33.087494,0.3471913,33.087494,0.3471913,26.02798,0.04938273,26.02798,0.04938273,32.93456,0.64717424,32.93456,0.64717424,28.982983,0.29042852,28.982983,0.29042852,25.055292,0.48524514,25.055292,0.48524514,25.208223,0.04300635,25.208223,0.04300635,29.091372,0.8453113,29.091372,0.8453113,25.292984,0.0401839,25.292984,0.0401839,20.087933,0.3229722,20.087933,0.3229722,27.20298,0.8237716,27.20298,0.8237716,26.707474,0.063048065,26.707474,0.063048065,24.790905,0.05440836,24.790905,0.05440836,37.91381,0.4090336,37.91381,0.4090336,33.04863,0.45179206,33.04863,0.45179206,26.335197,-0.008567611,26.335197,-0.008567611,33.032764,0.6961521,33.032764,0.6961521,29.126446,0.20879717,29.126446,0.20879717,24.581343,0.45433715,24.581343,0.45433715,25.689234,0.18641713,25.689234,0.18641713,29.42743,0.784511,29.42743,0.784511,25.372063,-0.06539364,25.372063,-0.06539364,19.999224,0.3805827,19.999224,0.3805827,27.307737,0.8653292,27.307737,0.8653292,26.662521,0.13078257,26.662521,0.13078257,24.695826,0.0057287626,24.695826,0.0057287626,38.259846,0.79051775,38.259846,0.79051775,33.23946,0.30314168,33.23946,0.30314168,26.31454,0.09174549,26.31454,0.09174549,32.862225,0.45043626,32.862225,0.45043626,29.368965,0.4107139,29.368965,0.4107139
30.150967,0.32334775,30.150967,0.32334775,25.919264,0.4129453,25.919264,0.4129453,26.56104,0.1860967,26.56104,0.1860967,30.337393,0.90012836,30.337393,0.90012836,26.698257,0.110214904,26.698257,0.110214904,21.103125,0.37025306,21.103125,0.37025306,28.178051,0.70042276,28.178051,0.70042276,27.960714,-0.096597396,27.960714,-0.096597396,25.429367,-0.050914813,25.429367,-0.050914813,39.610252,0.83835226,39.610252,0.83835226,34.3597,0.36341396,34.3597,0.36341396,27.026339,0.056011617,27.026339,0.056011617,34.201107,0.67624867,34.201107,0.67624867,30.095402,0.3044119,30.095402,0.3044119,26.034328,0.51202846,26.034328,0.51202846,26.161253,0.04821689,26.161253,0.04821689,30.204311,0.8792497,30.204311,0.8792497,26.25697,0.04239307,26.25697,0.04239307,20.860355,0.33628964,20.860355,0.33628964,28.254246,0.8577602,28.254246,0.8577602,27.735323,0.06785304,27.735323,0.06785304,25.75676,0.061841846,25.75676,0.061841846,39.36629,0.42749244,39.36629,0.42749244,34.31788,0.47327644,34.31788,0.47327644,27.357616,-0.008032467,27.357616,-0.008032467,34.306614,0.72860634,34.306614,0.72860634,30.250053,0.220733,30.250053,0.220733,25.522419,0.4754748,25.522419,0.4754748,26.677263,0.19831067,26.677263,0.19831067,30.566795,0.81790376,30.566795,0.81790376,26.342575,-0.06585351,26.342575,-0.06585351,20.763672,0.39743495,20.763672,0.39743495,28.367025,0.89941186,28.367025,0.89941186,27.686096,0.13862513,27.686096,0.13862513,25.65254,0.0044940202,25.65254,0.0044940202,39.739067,0.8288102,39.739067,0.8288102,34.5241,0.31798077,34.5241,0.31798077,27.334917,0.101122476,27.334917,0.101122476,34.122803,0.47047544,34.122803,0.47047544,30.511545,0.4355439,30.511545,0.4355439
31.267351,0.3382688,31.267351,0.3382688,26.890879,0.4341742,26.890879,0.4341742,27.542671,0.19284308,27.542671,0.19284308,31.459272,0.9374048,31.459272,0.9374048,27.695269,0.11604262,27.695269,0.11604262,21.893475,0.38595966,21.893475,0.38595966,29.22213,0.72673655,29.22213,0.72673655,29.005087,-0.09917426,29.005087,-0.09917426,26.369438,-0.050691355,26.369438,-0.050691355,41.08286,0.86748,41.08286,0.86748,35.631874,0.37956545,35.631874,0.37956545,28.024534,0.062389337,28.024534,0.062389337,35.46771,0.7043203,35.46771,0.7043203,31.207699,0.3185228,31.207699,0.3185228,27.014523,0.54066193,27.014523,0.54066193,27.113022,0.05334911,27.113022,0.05334911,31.316872,0.91178733,31.316872,0.91178733,27.22032,0.045676865,27.22032,0.045676865,21.632915,0.34987333,21.632915,0.34987333,29.305893,0.891507,29.305893,0.891507,28.7633,0.073089264,28.7633,0.073089264,26.723648,0.07173899,26.723648,0.07173899,40.81826,0.44700912,40.81826,0.44700912,35.586914,0.49699718,35.586914,0.49699718,28.380762,-0.0066489903,28.380762,-0.0066489903,35.580784,0.76123595,35.580784,0.76123595,31.373938,0.2333735,31.373938,0.2333735,26.463242,0.49671757,26.463242,0.49671757,27.66506,0.2115014,27.66506,0.2115014,31.706678,0.8523574,31.706678,0.8523574,27.31271,-0.0670837,27.31271,-0.0670837,21.52786,0.41463804,21.52786,0.41463804,29.42697,0.9318007,29.42697,0.9318007,28.709576,0.14614607,28.709576,0.14614607,26.609795,0.0035224878,26.609795,0.0035224878,41.218803,0.86598647,41.218803,0.86598647,35.809174,0.33258662,35.809174,0.33258662,28.355885,0.11059149,28.355885,0.11059149,35.383163,0.49071726,35.383163,0.49071726,31.65515,0.460229,31.65515,0.460229
32.38375,0.35259607,32.38375,0.35259607,27.863348,0.45620492,27.863348,0.45620492,28.524164,0.19950342,28.524164,0.19950342,32.58101,0.974506,32.58101,0.974506,28.692831,0.1209416,28.692831,0.1209416,22.68447,0.40249702,22.68447,0.40249702,30.266161,0.75224245,30.266161,0.75224245,30.050154,-0.101716496,30.050154,-0.101716496,27.309343,-0.05033608,27.309343,-0.05033608,42.555843,0.8978647,42.555843,0.8978647,36.90402,0.39575702,36.90402,0.39575702,29.022545,0.06884987,29.022545,0.06884987,36.734253,0.73327166,36.734253,0.73327166,32.319805,0.33372986,32.319805,0.33372986,27.995893,0.5701102,27.995893,0.5701102,28.063618,0.059458677,28.063618,0.059458677,32.42896,0.9451943,32.42896,0.9451943,28.183039,0.050104614,28.183039,0.050104614,22.40561,0.36342302,22.40561,0.36342302,30.357952,0.92523825,30.357952,0.92523825,29.791428,0.07829825,29.791428,0.07829825,27.691637,0.08170813,27.691637,0.08170813,42.269745,0.4665771,42.269745,0.4665771,36.855797,0.5208408,36.855797,0.5208408,29.404678,-0.0034877309,29.404678,-0.0034877309,36.855316,0.79258084,36.855316,0.79258084,32.49808,0.24513309,32.49808,0.24513309,27.403776,0.5180713,27.403776,0.5180713,28.652597,0.22665805,28.652597,0.22665805,32.8471,0.8871671,32.8471,0.8871671,28.282501,-0.067923024,28.282501,-0.067923024,22.291756,0.43258283,22.291756,0.43258283,30.487526,0.96454936,30.487526,0.96454936,29.732973,0.15246187,29.732973,0.15246187,27.567612,0.0044117,27.567612,0.0044117,42.69904,0.90233934,42.69904,0.90233934,37.094658,0.34737417,37.094658,0.34737417,29.377462,0.11872099,29.377462,0.11872099,36.64339,0.5110759,36.64339,0.5110759,32.799767,0.48440635,32.799767,0.48440635
33.500195,0.3670033,33.500195,0.3670033,28.836721,0.4781759,28.836721,0.4781759,29.505554,0.20541164,29.505554,0.20541164,33.70262,1.0118076,33.70262,1.0118076,29.690975,0.12566057,29.690975,0.12566057,23.476175,0.41943046,23.476175,0.41943046,31.310099,0.7776492,31.310099,0.7776492,31.09592,-0.105148375,31.09592,-0.105148375,28.249126,-0.05060622,28.249126,-0.05060622,44.02918,0.92852336,44.02918,0.92852336,38.176125,0.412808,38.176125,0.412808,30.020367,0.07649442,30.020367,0.07649442,38.00076,0.7632113,38.00076,0.7632113,33.43167,0.349575,33.43167,0.349575,28.978472,0.5994458,28.978472,0.5994458,29.012987,0.066476375,29.012987,0.066476375,33.540524,0.97968876,33.540524,0.97968876,29.145132,0.05403916,29.145132,0.05403916,23.178389,0.37716115,23.178389,0.37716115,31.410404,0.95898443,31.410404,0.95898443,30.819696,0.08289973,30.819696,0.08289973,28.660799,0.089773566,28.660799,0.089773566,43.720768,0.48452634,43.720768,0.48452634,38.12453,0.54219687,38.12453,0.54219687,30.429367,-0.00063486723,30.429367,-0.00063486723,38.130108,0.8245893,38.130108,0.8245893,33.62248,0.25639844,33.62248,0.25639844,28.34398,0.5397696,28.34398,0.5397696,29.639843,0.24169227,29.639843,0.24169227,33.988064,0.9213886,33.988064,0.9213886,29.251965,-0.06781157,29.251965,-0.06781157,23.055353,0.4504242,23.055353,0.4504242,31.54871,0.99769497,31.54871,0.99769497,30.75624,0.159824,30.75624,0.159824,28.526018,0.0045175087,28.526018,0.0045175087,44.179703,0.939579,44.179703,0.939579,38.380596,0.3624577,38.380596,0.3624577,30.399689,0.1265955,30.399689,0.1265955,37.903446,0.53136337,37.903446,0.53136337,33.945354,0.5105163,33.945354,0.5105163
34.61664,0.38204396,34.61664,0.38204396,29.811018,0.49932727,29.811018,0.49932727,30.486845,0.21258809,30.486845,0.21258809,34.824074,1.048813,34.824074,1.048813,30.689741,0.13145639,30.689741,0.13145639,24.268608,0.43557018,24.268608,0.43557018,32.353966,0.8023828,32.353966,0.8023828,32.142384,-0.1084052,32.142384,-0.1084052,29.188837,-0.050899193,29.188837,-0.050899193,45.502914,0.95695335,45.502914,0.95695335,39.448215,0.43063766,39.448215,0.43063766,31.018051,0.08436107,31.018051,0.08436107,39.267303,0.7931969,39.267303,0.7931969,34.54337,0.3647053,34.54337,0.3647053,29.962227,0.6293276,29.962227,0.6293276,29.961111,0.07391109,29.961111,0.07391109,34.651695,1.0127516,34.651695,1.0127516,30.106575,0.057084575,30.106575,0.057084575,23.95124,0.39111477,23.95124,0.39111477,32.46323,0.99218696,32.46323,0.99218696,31.848091,0.08877913,31.848091,0.08877913,29.631138,0.098379485,29.631138,0.098379485,45.171284,0.50218,45.171284,0.50218,39.393055,0.5624882,39.393055,0.5624882,31.454828,0.001369226,31.454828,0.001369226,39.405144,0.85804814,39.405144,0.85804814,34.74715,0.26860666,34.74715,0.26860666,29.283863,0.5619207,29.283863,0.5619207,30.626747,0.25653765,30.626747,0.25653765,35.129536,0.9548926,35.129536,0.9548926,30.221088,-0.06776424,30.221088,-0.06776424,23.818634,0.46778738,23.818634,0.46778738,32.610558,1.0297947,32.610558,1.0297947,31.779331,0.16887341,31.779331,0.16887341,29.485025,0.0039863097,29.485025,0.0039863097,45.6608,0.97711366,45.6608,0.97711366,39.666954,0.37827453,39.666954,0.37827453,31.422543,0.13558294,31.422543,0.13558294,39.163254,0.552173,39.163254,0.552173,35.09192,0.53875154,35.09192,0.53875154
35.73306,0.3971713,35.73306,0.3971713,30.786175,0.5214292,30.786175,0.5214292,31.468025,0.22018646,31.468025,0.22018646,35.945347,1.0861455,35.945347,1.0861455,31.689116,0.13701661,31.689116,0.13701661,25.061703,0.4515302,25.061703,0.4515302,33.397778,0.82602465,33.397778,0.82602465,33.189617,-0.110818036,33.189617,-0.110818036,30.128443,-0.050056387,30.128443,-0.050056387,46.977062,0.9838791,46.977062,0.9838791,40.720306,0.4478105,40.720306,0.4478105,32.015575,0.09137974,32.015575,0.09137974,40.53389,0.8232593,40.53389,0.8232593,35.654922,0.37848198,35.654922,0.37848198,30.947159,0.65998054,30.947159,0.65998054,30.907978,0.08123459,30.907978,0.08123459,35.76252,1.0455917,35.76252,1.0455917,31.067333,0.06103203,31.067333,0.06103203,24.724222,0.40469638,24.724222,0.40469638,33.516407,1.0253016,33.516407,1.0253016,32.876606,0.095809035,32.876606,0.095809035,30.602623,0.10952832,30.602623,0.10952832,46.621258,0.5225589,46.621258,0.5225589,40.661358,0.5846119,40.661358,0.5846119,32.48109,0.0037132713,32.48109,0.0037132713,40.680473,0.8925324,40.680473,0.8925324,35.872124,0.2815167,35.872124,0.2815167,30.223412,0.58471495,30.223412,0.58471495,31.613237,0.27311108,31.613237,0.27311108,36.271484,0.98856485,36.271484,0.98856485,31.189838,-0.06825988,31.189838,-0.06825988,24.581573,0.4856683,24.581573,0.4856683,33.67304,1.0617598,33.67304,1.0617598,32.802303,0.17736626,32.802303,0.17736626,30.444595,0.0047592293,30.444595,0.0047592293,47.142365,1.014064,47.142365,1.014064,40.953762,0.39477956,40.953762,0.39477956,32.445988,0.14463559,32.445988,0.14463559,40.42285,0.57307976,40.42285,0.57307976,36.23944,0.5671756,36.23944,0.5671756
36.84946,0.41215944,36.84946,0.41215944,31.76211,0.5459594,31.76211,0.5459594,32.449097,0.22538339,32.449097,0.22538339,37.066425,1.1246289,37.066425,1.1246289,32.68905,0.14100836,32.68905,0.14100836,25.855436,0.4685768,25.855436,0.4685768,34.441494,0.85035664,34.441494,0.85035664,34.237587,-0.1135555,34.237587,-0.1135555,31.067904,-0.04864774,31.067904,-0.04864774,48.451603,1.0120629,48.451603,1.0120629,41.992382,0.46399346,41.992382,0.46399346,33.012897,0.09947658,33.012897,0.09947658,41.800503,0.8535328,41.800503,0.8535328,36.766354,0.39277816,36.766354,0.39277816,31.933313,0.69074273,31.933313,0.69074273,31.853542,0.088700525,31.853542,0.088700525,36.872925,1.0803148,36.872925,1.0803148,32.027386,0.066787794,32.027386,0.066787794,25.497355,0.41845593,25.497355,0.41845593,34.569885,1.0596097,34.569885,1.0596097,33.905277,0.10075102,33.905277,0.10075102,31.575277,0.12159763,31.575277,0.12159763,48.0707,0.54418147,48.0707,0.54418147,41.92945,0.60884684,41.92945,0.60884684,33.508137,0.0066793635,33.508137,0.0066793635,41.956055,0.92787194,41.956055,0.92787194,36.997387,0.29410335,36.997387,0.29410335,31.162657,0.60758835,31.162657,0.60758835,32.59929,0.2909585,32.59929,0.2909585,37.41386,1.0238107,37.41386,1.0238107,32.158245,-0.06844804,32.158245,-0.06844804,25.344177,0.5042981,25.344177,0.5042981,34.736122,1.0950128,34.736122,1.0950128,33.825172,0.18550704,33.825172,0.18550704,31.404758,0.0050254413,31.404758,0.0050254413,48.624317,1.0518994,48.624317,1.0518994,42.241104,0.41085753,42.241104,0.41085753,33.470028,0.15234536,33.470028,0.15234536,41.682255,0.5929726,41.682255,0.5929726,37.387905,0.59493273,37.387905,0.59493273
37.965855,0.42758885,37.965855,0.42758885,32.738884,0.57074136,32.738884,0.57074136,33.43004,0.23105341,33.43004,0.23105341,38.187347,1.1636118,38.187347,1.1636118,33.689537,0.14570631,33.689537,0.14570631,26.649845,0.48579994,26.649845,0.48579994,35.485138,0.87564087,35.485138,0.87564087,35.28619,-0.117095724,35.28619,-0.117095724,32.007236,-0.048002716,32.007236,-0.048002716,49.926617,1.0418051,49.926617,1.0418051,43.264416,0.4810358,43.264416,0.4810358,34.010056,0.1091283,34.010056,0.1091283,43.067123,0.8843341,43.067123,0.8843341,37.877632,0.4098395,37.877632,0.4098395,32.920696,0.72160304,32.920696,0.72160304,32.79777,0.097172774,32.79777,0.097172774,37.982914,1.1153437,37.982914,1.1153437,32.9868,0.07207978,32.9868,0.07207978,26.270597,0.43332493,26.270597,0.43332493,35.62371,1.094151,35.62371,1.094151,34.934105,0.10449306,34.934105,0.10449306,32.549118,0.13337015,32.549118,0.13337015,49.51963,0.5640001,49.51963,0.5640001,43.19741,0.63227355,43.19741,0.63227355,34.535965,0.010167453,34.535965,0.010167453,43.231937,0.9628984,43.231937,0.9628984,38.122944,0.30667642,38.122944,0.30667642,32.101624,0.62986207,32.101624,0.62986207,33.584957,0.30816197,33.584957,0.30816197,38.556717,1.0596348,38.556717,1.0596348,33.12631,-0.06754258,33.12631,-0.06754258,26.106464,0.5229831,26.106464,0.5229831,35.79986,1.1287335,35.79986,1.1287335,34.847904,0.19491023,34.847904,0.19491023,32.365517,0.003308341,32.365517,0.003308341,50.10661,1.0917203,50.10661,1.0917203,43.5289,0.42660752,43.5289,0.42660752,34.494633,0.15942714,34.494633,0.15942714,42.941452,0.61283463,42.941452,0.61283463,38.537357,0.6228199,38.537357,0.6228199
39.082268,0.44314656,39.082268,0.44314656,33.71658,0.5940142,33.71658,0.5940142,34.41084,0.240381,34.41084,0.240381,39.308163,1.201815,39.308163,1.201815,34.690605,0.1526035,34.690605,0.1526035,27.44494,0.50238305,27.44494,0.50238305,36.528732,0.89990723,36.528732,0.89990723,36.335453,-0.121230975,36.335453,-0.121230975,32.946407,-0.047816988,32.946407,-0.047816988,51.402153,1.0705285,51.402153,1.0705285,44.53642,0.49892938,44.53642,0.49892938,35.007114,0.11810464,35.007114,0.11810464,44.33376,0.9151809,44.33376,0.9151809,38.988728,0.4279383,38.988728,0.4279383,33.90926,0.7540778,33.90926,0.7540778,33.740692,0.10631276,33.740692,0.10631276,39.09249,1.1494185,39.09249,1.1494185,33.945602,0.07578302,33.945602,0.07578302,27.043972,0.44876757,27.043972,0.44876757,36.677902,1.1270713,36.677902,1.1270713,35.963043,0.11043312,35.963043,0.11043312,33.524124,0.14558654,33.524124,0.14558654,50.968033,0.5831515,50.968033,0.5831515,44.465202,0.65383357,44.465202,0.65383357,35.5646,0.014160156,35.5646,0.014160156,44.50817,0.9977681,44.50817,0.9977681,39.248806,0.31990469,39.248806,0.31990469,33.0403,0.65256065,33.0403,0.65256065,34.57022,0.32519317,34.57022,0.32519317,39.70011,1.094937,39.70011,1.094937,34.09401,-0.06631582,34.09401,-0.06631582,26.868433,0.5418383,26.868433,0.5418383,36.864292,1.1615332,36.864292,1.1615332,35.87049,0.20411977,35.87049,0.20411977,33.326866,0.0019783194,33.326866,0.0019783194,51.589317,1.1317483,51.589317,1.1317483,44.81708,0.44275346,44.81708,0.44275346,35.519764,0.16780074,35.519764,0.16780074,44.20043,0.6336411,44.20043,0.6336411,39.6878,0.65175325,39.6878,0.65175325
40.198704,0.45852447,40.198704,0.45852447,34.69516,0.61743796,34.69516,0.61743796,35.391514,0.24973139,35.391514,0.24973139,40.428837,1.2397037,40.428837,1.2397037,35.692287,0.15906475,35.692287,0.15906475,28.240742,0.51935387,28.240742,0.51935387,37.572243,0.9230628,37.572243,0.9230628,37.385406,-0.12556912,37.385406,-0.12556912,33.885452,-0.046563305,33.885452,-0.046563305,52.878197,1.0973719,52.878197,1.0973719,45.808407,0.51583546,45.808407,0.51583546,36.00403,0.1266045,36.00403,0.1266045,45.60041,0.9450802,45.60041,0.9450802,40.099697,0.44450945,40.099697,0.44450945,34.898983,0.7891348,34.898983,0.7891348,34.68238,0.11519372,34.68238,0.11519372,40.20159,1.1842235,40.20159,1.1842235,34.90377,0.0792596,34.90377,0.0792596,27.817554,0.46389794,27.817554,0.46389794,37.732403,1.1600343,37.732403,1.1600343,36.992126,0.11756182,36.992126,0.11756182,34.50029,0.15860097,34.50029,0.15860097,52.415916,0.6032659,52.415916,0.6032659,45.732746,0.67633665,45.732746,0.67633665,36.594036,0.018046133,36.594036,0.018046133,45.78467,1.033368,45.78467,1.033368,40.374966,0.33401936,40.374966,0.33401936,33.978653,0.67676735,33.978653,0.67676735,35.554996,0.34392697,35.554996,0.34392697,40.84401,1.1306063,40.84401,1.1306063,35.06134,-0.06582165,35.06134,-0.06582165,27.630064,0.5606811,27.630064,0.5606811,37.9294,1.1930393,37.9294,1.1930393,36.89291,0.21299048,36.89291,0.21299048,34.288826,0.0022791694,34.288826,0.0022791694,53.07244,1.1705717,53.07244,1.1705717,46.105717,0.4591556,46.105717,0.4591556,36.545452,0.17773977,36.545452,0.17773977,45.459133,0.65427536,45.459133,0.65427536,40.83923,0.6819206,40.83923,0.6819206
41.315193,0.47476417,41.315193,0.47476417,35.674637,0.6417877,35.674637,0.6417877,36.372097,0.25545263,36.372097,0.25545263,41.54935,1.2782971,41.54935,1.2782971,36.69463,0.16297837,36.69463,0.16297837,29.037233,0.5372863,29.037233,0.5372863,38.61565,0.9462136,38.61565,0.9462136,38.436024,-0.12964553,38.436024,-0.12964553,34.824387,-0.044634663,34.824387,-0.044634663,54.35472,1.1247036,54.35472,1.1247036,47.080383,0.5325168,47.080383,0.5325168,37.000782,0.13608107,37.000782,0.13608107,46.867035,0.9754535,46.867035,0.9754535,41.210533,0.4599277,41.210533,0.4599277,35.89002,0.8235609,35.89002,0.8235609,35.622814,0.1241834,35.622814,0.1241834,41.310238,1.2197019,41.310238,1.2197019,35.861324,0.08320039,35.861324,0.08320039,28.59133,0.47834957,28.59133,0.47834957,38.787186,1.1949829,38.787186,1.1949829,38.0214,0.123590924,38.0214,0.123590924,35.477646,0.17190205,35.477646,0.17190205,53.86326,0.6246062,53.86326,0.6246062,47.00007,0.7004008,47.00007,0.7004008,37.624233,0.02157964,37.624233,0.02157964,47.061466,1.0685359,47.061466,1.0685359,41.50143,0.34821096,41.50143,0.34821096,34.916683,0.7011816,34.916683,0.7011816,36.53923,0.36439446,36.53923,0.36439446,41.988422,1.1665531,41.988422,1.1665531,36.02828,-0.06561462,36.02828,-0.06561462,28.391369,0.5787602,28.391369,0.5787602,38.995144,1.2238227,38.995144,1.2238227,37.915154,0.22363089,37.915154,0.22363089,35.25133,0.002106151,35.25133,0.002106151,54.555935,1.2098184,54.555935,1.2098184,47.394863,0.4752603,47.394863,0.4752603,37.571712,0.18704809,37.571712,0.18704809,46.717587,0.6746504,46.717587,0.6746504,41.99165,0.7125713,41.99165,0.7125713
42.4317,0.49179506,42.4317,0.49179506,36.655064,0.66641164,36.655064,0.66641164,37.352608,0.25960502,37.352608,0.25960502,42.669712,1.3172159,42.669712,1.3172159,37.697613,0.16570365,37.697613,0.16570365,29.834375,0.55517834,29.834375,0.55517834,39.658913,0.9690741,39.658913,0.9690741,39.48726,-0.13329211,39.48726,-0.13329211,35.76317,-0.043327533,35.76317,-0.043327533,55.831696,1.153632,55.831696,1.153632,48.35234,0.5505701,48.35234,0.5505701,37.997456,0.14552556,37.997456,0.14552556,48.13361,1.006912,48.13361,1.006912,42.32116,0.47614434,42.32116,0.47614434,36.882454,0.8550705,36.882454,0.8550705,36.561935,0.13411415,36.561935,0.13411415,42.418575,1.2537497,42.418575,1.2537497,36.818275,0.087947585,36.818275,0.087947585,29.365232,0.49253795,29.365232,0.49253795,39.842278,1.2297616,39.842278,1.2297616,39.050896,0.12978698,39.050896,0.12978698,36.456223,0.18515182,36.456223,0.18515182,55.310074,0.64716077,55.310074,0.64716077,48.267204,0.7234115,48.267204,0.7234115,38.65523,0.024813136,38.65523,0.024813136,48.33857,1.1033746,48.33857,1.1033746,42.62819,0.36152157,42.62819,0.36152157,35.854416,0.72471136,35.854416,0.72471136,37.522945,0.38509294,37.522945,0.38509294,43.13338,1.2019006,43.13338,1.2019006,36.99482,-0.0645046,36.99482,-0.0645046,29.152328,0.5970881,29.152328,0.5970881,40.061478,1.2555107,40.061478,1.2555107,38.937218,0.23484364,38.937218,0.23484364,36.214405,0.0008371472,36.214405,0.0008371472,56.03975,1.2503388,56.03975,1.2503388,48.684505,0.49111503,48.684505,0.49111503,38.59853,0.19426894,38.59853,0.19426894,47.9758,0.69583935,47.9758,0.69583935,43.14509,0.74306077,43.14509,0.74306077
43.548203,0.5081984,43.548203,0.5081984,37.63638,0.6914907,37.63638,0.6914907,38.333057,0.26557264,38.333057,0.26557264,43.78988,1.3561885,43.78988,1.3561885,38.701202,0.16985175,38.701202,0.16985175,30.632196,0.57235247,30.632196,0.57235247,40.70199,0.992419,40.70199,0.992419,40.53914,-0.13669363,40.53914,-0.13669363,36.701824,-0.041793205,36.701824,-0.041793205,57.309185,1.18246,57.309185,1.18246,49.624264,0.5685415,49.624264,0.5685415,38.99404,0.15498576,38.99404,0.15498576,49.40023,1.0376744,49.40023,1.0376744,43.431595,0.49375775,43.431595,0.49375775,37.87613,0.8877301,37.87613,0.8877301,37.49975,0.1442424,37.49975,0.1442424,43.526543,1.2873461,43.526543,1.2873461,37.774612,0.09360231,37.774612,0.09360231,30.13925,0.5079547,30.13925,0.5079547,40.897717,1.2632774,40.897717,1.2632774,40.080597,0.13672017,40.080597,0.13672017,37.436005,0.19887172,37.436005,0.19887172,56.756374,0.66947484,56.756374,0.66947484,49.53411,0.74550235,49.53411,0.74550235,39.687088,0.027997764,39.687088,0.027997764,49.61592,1.140014,49.61592,1.140014,43.75521,0.37475345,43.75521,0.37475345,36.791862,0.74832475,36.791862,0.74832475,38.506134,0.4058373,38.506134,0.4058373,44.278797,1.2374463,44.278797,1.2374463,37.960964,-0.062320244,37.960964,-0.062320244,29.912937,0.6169339,29.912937,0.6169339,41.128414,1.2885877,41.128414,1.2885877,39.959087,0.2447588,39.959087,0.2447588,37.178085,-0.00017538,37.178085,-0.00017538,57.523872,1.2906626,57.523872,1.2906626,49.97465,0.50659627,49.97465,0.50659627,39.62593,0.20115043,39.62593,0.20115043,49.233784,0.7176439,49.233784,0.7176439,44.299515,0.7739551,44.299515,0.7739551
44.664745,0.52390033,44.664745,0.52390033,38.61856,0.7167771,38.61856,0.7167771,39.313393,0.27382278,39.313393,0.27382278,44.909813,1.3954364,44.909813,1.3954364,39.705402,0.17616907,39.705402,0.17616907,31.430725,0.5899515,31.430725,0.5899515,41.744965,1.017445,41.744965,1.017445,41.591698,-0.14058973,41.591698,-0.14058973,37.64039,-0.03981114,37.64039,-0.03981114,58.78723,1.2093674,58.78723,1.2093674,50.89617,0.5849826,50.89617,0.5849826,39.99051,0.16579333,39.99051,0.16579333,50.666935,1.0683914,50.666935,1.0683914,44.54187,0.5112906,44.54187,0.5112906,38.870895,0.92418796,38.870895,0.92418796,38.436287,0.15376598,38.436287,0.15376598,44.63405,1.3228446,44.63405,1.3228446,38.730274,0.098769665,38.730274,0.098769665,30.913374,0.5245757,30.913374,0.5245757,41.95342,1.2979878,41.95342,1.2979878,41.11053,0.14279754,41.11053,0.14279754,38.416912,0.21422468,38.416912,0.21422468,58.202137,0.69003326,58.202137,0.69003326,50.800743,0.76911247,50.800743,0.76911247,40.71974,0.032311346,40.71974,0.032311346,50.893536,1.1775987,50.893536,1.1775987,44.882492,0.388724,44.882492,0.388724,37.728943,0.7731381,37.728943,0.7731381,39.48874,0.42688176,39.48874,0.42688176,45.424633,1.2742904,45.424633,1.2742904,38.92671,-0.060493033,38.92671,-0.060493033,30.673231,0.6367502,30.673231,0.6367502,42.195995,1.3215201,42.195995,1.3215201,40.980736,0.2547302,40.980736,0.2547302,38.142395,-0.0007747564,38.142395,-0.0007747564,59.00829,1.3307965,59.00829,1.3307965,51.265324,0.52227986,51.265324,0.52227986,40.653893,0.20970155,40.653893,0.20970155,50.49155,0.73943144,50.49155,0.73943144,45.45486,0.80593646,45.45486,0.80593646
45.781345,0.53983134,45.781345,0.53983134,39.601665,0.74153143,39.601665,0.74153143,40.29354,0.2823731,40.29354,0.2823731,46.02956,1.4342297,46.02956,1.4342297,40.710224,0.18213803,40.710224,0.18213803,32.229942,0.60876364,32.229942,0.60876364,42.787884,1.0422097,42.787884,1.0422097,42.644913,-0.14547881,42.644913,-0.14547881,38.57885,-0.038639173,38.57885,-0.038639173,60.26576,1.2353394,60.26576,1.2353394,52.168026,0.6015511,52.168026,0.6015511,40.98689,0.17648149,40.98689,0.17648149,51.933697,1.1008538,51.933697,1.1008538,45.65202,0.52905625,45.65202,0.52905625,39.86691,0.96064305,39.86691,0.96064305,39.371513,0.16369808,39.371513,0.16369808,45.74113,1.3593651,45.74113,1.3593651,39.685238,0.10315463,39.685238,0.10315463,31.687698,0.54055446,31.687698,0.54055446,43.009388,1.3335994,43.009388,1.3335994,42.14074,0.1484842,42.14074,0.1484842,39.398952,0.23102057,39.398952,0.23102057,59.647343,0.71028036,59.647343,0.71028036,52.067112,0.79328316,52.067112,0.79328316,41.753197,0.03798723,41.753197,0.03798723,52.171448,1.2138225,52.171448,1.2138225,46.010033,0.40282726,46.010033,0.40282726,38.665646,0.7985782,38.665646,0.7985782,40.470764,0.44772425,40.470764,0.44772425,46.57096,1.3115509,46.57096,1.3115509,39.892044,-0.059384633,39.892044,-0.059384633,31.43324,0.6552355,31.43324,0.6552355,43.264175,1.3537174,43.264175,1.3537174,42.00212,0.26585266,42.00212,0.26585266,39.10733,-0.001902719,39.10733,-0.001902719,60.49298,1.3714073,60.49298,1.3714073,52.556465,0.53971964,52.556465,0.53971964,41.682396,0.2187479,41.682396,0.2187479,51.74912,0.76052487,51.74912,0.76052487,46.611187,0.8384215,46.611187,0.8384215
46.897945,0.55650675,46.897945,0.55650675,40.5857,0.76635635,40.5857,0.76635635,41.273502,0.28963882,41.273502,0.28963882,47.149155,1.472271,47.149155,1.472271,41.715683,0.1858496,41.715683,0.1858496,33.029884,0.6279266,33.029884,0.6279266,43.830696,1.0650945,43.830696,1.0650945,43.698807,-0.15046306,43.698807,-0.15046306,39.51717,-0.037831437,39.51717,-0.037831437,61.744724,1.2621192,61.744724,1.2621192,53.439827,0.61952704,53.439827,0.61952704,41.9832,0.18600173,41.9832,0.18600173,53.200497,1.1338162,53.200497,1.1338162,46.762104,0.5488932,46.762104,0.5488932,40.86428,0.99475,40.86428,0.99475,40.305405,0.17511815,40.305405,0.17511815,46.847775,1.3950753,46.847775,1.3950753,40.639496,0.10861195,40.639496,0.10861195,32.4623,0.556332,32.4623,0.556332,44.06568,1.3680551,44.06568,1.3680551,43.171207,0.15505777,43.171207,0.15505777,40.38216,0.24822587,40.38216,0.24822587,61.092003,0.7321516,61.092003,0.7321516,53.33325,0.8157673,53.33325,0.8157673,42.787518,0.042398877,42.787518,0.042398877,53.449677,1.2498056,53.449677,1.2498056,47.137833,0.41764182,47.137833,0.41764182,39.60199,0.8233011,39.60199,0.8233011,41.452156,0.46924874,41.452156,0.46924874,47.71778,1.3477051,47.71778,1.3477051,40.85699,-0.057706196,40.85699,-0.057706196,32.192936,0.6739908,32.192936,0.6739908,44.33291,1.385959,44.33291,1.385959,43.023262,0.27725583,43.023262,0.27725583,40.07284,-0.0032037594,40.07284,-0.0032037594,61.977955,1.4120746,61.977955,1.4120746,53.84807,0.55753297,53.84807,0.55753297,42.711452,0.22688708,42.711452,0.22688708,53.006462,0.7807734,53.006462,0.7807734,47.7685,0.87078804,47.7685,0.87078804
48.014595,0.57333535,48.014595,0.57333535,41.570675,0.7917835,41.570675,0.7917835,42.25332,0.295257,42.25332,0.295257,48.268616,1.5107735,48.268616,1.5107735,42.72177,0.18975353,42.72177,0.18975353,33.830605,0.6466809,33.830605,0.6466809,44.87335,1.0886276,44.87335,1.0886276,44.753387,-0.15486397,44.753387,-0.15486397,40.45538,-0.03654136,40.45538,-0.03654136,63.22418,1.2887397,63.22418,1.2887397,54.711617,0.63668734,54.711617,0.63668734,42.979427,0.19592412,42.979427,0.19592412,54.467342,1.1658883,54.467342,1.1658883,47.87211,0.5691188,47.87211,0.5691188,41.862923,1.0292231,41.862923,1.0292231,41.23793,0.18712,41.23793,0.18712,47.953957,1.4300711,47.953957,1.4300711,41.593037,0.114722125,41.593037,0.114722125,33.237103,0.5735147,33.237103,0.5735147,45.122215,1.4020535,45.122215,1.4020535,44.201893,0.16203345,44.201893,0.16203345,41.366528,0.26575124,41.366528,0.26575124,62.536148,0.75477654,62.536148,0.75477654,54.599197,0.8381121,54.599197,0.8381121,43.822685,0.043459512,43.822685,0.043459512,54.728218,1.2865155,54.728218,1.2865155,48.265926,0.43383306,48.265926,0.43383306,40.537987,0.84744334,40.537987,0.84744334,42.43286,0.49204832,42.43286,0.49204832,48.86509,1.3830293,48.86509,1.3830293,41.8216,-0.05537754,41.8216,-0.05537754,32.952282,0.6942909,32.952282,0.6942909,45.40223,1.418185,45.40223,1.418185,44.044197,0.28871155,44.044197,0.28871155,41.03894,-0.0035911445,41.03894,-0.0035911445,63.463196,1.4526273,63.463196,1.4526273,55.14014,0.5740986,55.14014,0.5740986,43.74103,0.23487973,43.74103,0.23487973,54.263542,0.80127424,54.263542,0.80127424,48.92681,0.90360004,48.92681,0.90360004
49.131294,0.58944434,49.131294,0.58944434,42.5566,0.8166219,42.5566,0.8166219,43.23303,0.29994288,43.23303,0.29994288,49.387943,1.5501249,49.387943,1.5501249,43.728477,0.19559133,43.728477,0.19559133,34.632103,0.6651161,34.632103,0.6651161,45.915813,1.1140091,45.915813,1.1140091,45.80867,-0.15899892,45.80867,-0.15899892,41.393524,-0.035118934,41.393524,-0.035118934,64.70418,1.3151962,64.70418,1.3151962,55.983376,0.651727,55.983376,0.651727,43.975548,0.20685749,43.975548,0.20685749,55.734222,1.1979922,55.734222,1.1979922,48.981995,0.5875905,48.981995,0.5875905,42.86284,1.0656965,42.86284,1.0656965,42.16912,0.19825494,42.16912,0.19825494,49.05971,1.464887,49.05971,1.464887,42.545902,0.11941398,42.545902,0.11941398,34.012074,0.59111613,34.012074,0.59111613,46.17901,1.4359646,46.17901,1.4359646,45.232796,0.16847807,45.232796,0.16847807,42.352097,0.28327778,42.352097,0.28327778,63.979763,0.7771007,63.979763,0.7771007,55.86491,0.86228687,55.86491,0.86228687,44.858635,0.044300713,44.858635,0.044300713,56.00707,1.3224238,56.00707,1.3224238,49.39434,0.44947162,49.39434,0.44947162,41.473656,0.8727251,41.473656,0.8727251,43.41288,0.514963,43.41288,0.514963,50.012856,1.4189432,50.012856,1.4189432,42.785854,-0.05288579,42.785854,-0.05288579,33.711315,0.71482784,33.711315,0.71482784,46.47216,1.4502724,46.47216,1.4502724,45.064922,0.30041978,45.064922,0.30041978,42.00562,-0.0036020274,42.00562,-0.0036020274,64.94867,1.4935905,64.94867,1.4935905,56.43269,0.5907244,56.43269,0.5907244,44.77112,0.2424421,44.77112,0.2424421,55.520355,0.8225131,55.520355,0.8225131,50.08611,0.9372397,50.08611,0.9372397
50.24799,0.6055236,50.24799,0.6055236,43.543438,0.8405414,43.543438,0.8405414,44.212646,0.30644014,44.212646,0.30644014,50.507084,1.5893568,50.507084,1.5893568,44.73577,0.20060062,44.73577,0.20060062,35.434307,0.6836875,35.434307,0.6836875,46.95815,1.1387011,46.95815,1.1387011,46.864666,-0.16318405,46.864666,-0.16318405,42.331608,-0.033863887,42.331608,-0.033863887,66.18473,1.3423821,66.18473,1.3423821,57.255043,0.66780275,57.255043,0.66780275,44.9716,0.21757558,44.9716,0.21757558,57.001106,1.2313583,57.001106,1.2313583,50.091667,0.606159,50.091667,0.606159,43.86409,1.1031973,43.86409,1.1031973,43.09898,0.20887002,43.09898,0.20887002,50.16507,1.4998354,50.16507,1.4998354,43.498173,0.12327568,43.498173,0.12327568,34.78726,0.6083728,34.78726,0.6083728,47.23613,1.4694446,47.23613,1.4694446,46.263973,0.17461242,46.263973,0.17461242,43.33886,0.30098218,43.33886,0.30098218,65.422806,0.7995995,65.422806,0.7995995,57.13035,0.88666517,57.13035,0.88666517,45.89538,0.047972303,45.89538,0.047972303,57.286224,1.3584963,57.286224,1.3584963,50.523037,0.46386975,50.523037,0.46386975,42.408974,0.89933443,42.408974,0.89933443,44.39217,0.5383209,44.39217,0.5383209,51.161083,1.4554989,51.161083,1.4554989,43.749763,-0.049769998,43.749763,-0.049769998,34.47003,0.7342974,34.47003,0.7342974,47.5427,1.4826659,47.5427,1.4826659,46.085484,0.31225038,46.085484,0.31225038,42.97288,-0.004049718,42.97288,-0.004049718,66.43437,1.534792,66.43437,1.534792,57.72573,0.60848504,57.72573,0.60848504,45.80173,0.24891843,45.80173,0.24891843,56.776917,0.84363574,56.776917,0.84363574,51.246326,0.9714071,51.246326,0.9714071
51.364693,0.6228401,51.364693,0.6228401,44.53112,0.8651768,44.53112,0.8651768,45.19213,0.31617528,45.19213,0.31617528,51.62603,1.6280794,51.62603,1.6280794,45.743626,0.20396265,45.743626,0.20396265,36.237186,0.7027514,36.237186,0.7027514,48.000397,1.1620114,48.000397,1.1620114,47.921394,-0.16800313,47.921394,-0.16800313,43.26958,-0.03232352,43.26958,-0.03232352,67.66588,1.367681,67.66588,1.367681,58.52658,0.6856477,58.52658,0.6856477,45.967567,0.22792587,45.967567,0.22792587,58.268024,1.2660512,58.268024,1.2660512,51.201145,0.62597424,51.201145,0.62597424,44.866615,1.1418092,44.866615,1.1418092,44.02744,0.21983641,44.02744,0.21983641,51.270058,1.5351759,51.270058,1.5351759,44.449818,0.12875402,44.449818,0.12875402,35.56266,0.6261728,35.56266,0.6261728,48.293533,1.5040288,48.293533,1.5040288,47.29542,0.18173306,47.29542,0.18173306,44.326775,0.32018512,44.326775,0.32018512,66.86522,0.82244134,66.86522,0.82244134,58.395596,0.9097348,58.395596,0.9097348,46.93297,0.052157216,46.93297,0.052157216,58.56564,1.3968711,58.56564,1.3968711,51.651978,0.47897118,51.651978,0.47897118,43.34394,0.92539924,43.34394,0.92539924,45.370655,0.56269884,45.370655,0.56269884,52.309814,1.492021,52.309814,1.492021,44.713345,-0.046209488,44.713345,-0.046209488,35.228367,0.7532433,35.228367,0.7532433,48.613876,1.514766,48.613876,1.514766,47.105892,0.3251453,47.105892,0.3251453,43.940758,-0.0046825414,43.940758,-0.0046825414,67.92028,1.5752153,67.92028,1.5752153,59.019287,0.6268324,59.019287,0.6268324,46.832848,0.25558722,46.832848,0.25558722,58.033237,0.8643121,58.033237,0.8643121,52.407486,1.0058227,52.407486,1.0058227
52.48142,0.6403703,52.48142,0.6403703,45.519657,0.89112556,45.519657,0.89112556,46.171516,0.32545966,46.171516,0.32545966,52.744797,1.6671373,52.744797,1.6671373,46.752045,0.20814703,46.752045,0.20814703,37.040756,0.7223976,37.040756,0.7223976,49.04253,1.1857547,49.04253,1.1857547,48.978855,-0.17379154,48.978855,-0.17379154,44.207397,-0.030727312,44.207397,-0.030727312,69.14757,1.3923655,69.14757,1.3923655,59.798058,0.7014001,59.798058,0.7014001,46.96344,0.23901312,46.96344,0.23901312,59.53501,1.3009901,59.53501,1.3009901,52.31054,0.64557284,52.31054,0.64557284,45.870377,1.181449,45.870377,1.181449,44.954536,0.23134303,44.954536,0.23134303,52.374638,1.5710225,52.374638,1.5710225,45.40076,0.13626625,45.40076,0.13626625,36.338303,0.6443041,36.338303,0.6443041,49.351185,1.5393428,49.351185,1.5393428,48.327103,0.18982825,48.327103,0.18982825,45.315853,0.34061447,45.315853,0.34061447,68.30699,0.8452851,68.30699,0.8452851,59.660664,0.9328597,59.660664,0.9328597,47.971397,0.05427757,47.971397,0.05427757,59.84536,1.4357204,59.84536,1.4357204,52.78121,0.4952154,52.78121,0.4952154,44.278576,0.9500616,44.278576,0.9500616,46.34835,0.58638084,46.34835,0.58638084,53.45901,1.5285736,53.45901,1.5285736,45.676537,-0.042777766,45.676537,-0.042777766,35.986355,0.77232975,35.986355,0.77232975,49.68572,1.5459038,49.68572,1.5459038,48.126133,0.33916914,48.126133,0.33916914,44.909275,-0.0051299566,44.909275,-0.0051299566,69.40638,1.6153399,69.40638,1.6153399,60.31334,0.6453257,60.31334,0.6453257,47.864452,0.26329425,47.864452,0.26329425,59.28933,0.8848551,59.28933,0.8848551,53.569633,1.0404531,53.569633,1.0404531
53.598244,0.6563662,53.598244,0.6563662,46.509125,0.91661066,46.509125,0.91661066,47.150932,0.33138275,47.150932,0.33138275,53.86338,1.7069391,53.86338,1.7069391,47.761036,0.21298328,47.761036,0.21298328,37.84505,0.74217737,37.84505,0.74217737,50.084538,1.2110136,50.084538,1.2110136,50.037045,-0.17929,50.037045,-0.17929,45.145084,-0.029786985,45.145084,-0.029786985,70.62972,1.4210035,70.62972,1.4210035,61.06952,0.71520245,61.06952,0.71520245,47.95922,0.25067925,47.95922,0.25067925,60.80207,1.3355596,60.80207,1.3355596,53.419815,0.6651865,53.419815,0.6651865,46.875416,1.2202605,46.875416,1.2202605,45.880276,0.24281405,45.880276,0.24281405,53.478783,1.6074051,53.478783,1.6074051,46.35105,0.14348638,46.35105,0.14348638,37.114216,0.6625297,37.114216,0.6625297,50.40916,1.5727156,50.40916,1.5727156,49.359077,0.19752635,49.359077,0.19752635,46.306087,0.36088648,46.306087,0.36088648,69.748146,0.8685531,69.748146,0.8685531,60.92552,0.9569689,60.92552,0.9569689,49.010612,0.055142093,49.010612,0.055142093,61.125412,1.4734726,61.125412,1.4734726,53.91079,0.5110999,53.91079,0.5110999,45.212788,0.975049,45.212788,0.975049,47.325268,0.6099957,47.325268,0.6099957,54.608654,1.5652738,54.608654,1.5652738,46.63936,-0.039217904,46.63936,-0.039217904,36.744,0.7914248,36.744,0.7914248,50.758198,1.5765527,50.758198,1.5765527,49.146263,0.35254917,49.146263,0.35254917,45.87844,-0.005645425,45.87844,-0.005645425,70.89263,1.6565528,70.89263,1.6565528,61.607876,0.6635926,61.607876,0.6635926,48.896526,0.27137434,48.896526,0.27137434,60.545147,0.9061666,60.545147,0.9061666,54.732758,1.0760962,54.732758,1.0760962
54.715153,0.6722052,54.715153,0.6722052,47.499584,0.94064,47.499584,0.94064,48.13037,0.33632344,48.13037,0.33632344,54.98179,1.7463144,54.98179,1.7463144,48.770626,0.21687016,48.770626,0.21687016,38.65009,0.7615599,38.65009,0.7615599,51.126442,1.2369767,51.126442,1.2369767,51.095997,-0.1839695,51.095997,-0.1839695,46.08268,-0.028477078,46.08268,-0.028477078,72.11244,1.4493665,72.11244,1.4493665,62.34093,0.7306383,62.34093,0.7306383,48.95491,0.26227978,48.95491,0.26227978,62.069218,1.3703749,62.069218,1.3703749,54.528923,0.68593407,54.528923,0.68593407,47.881733,1.2581794,47.881733,1.2581794,46.8046,0.25372013,46.8046,0.25372013,54.58251,1.6436373,54.58251,1.6436373,47.300728,0.1494581,47.300728,0.1494581,37.890373,0.6814987,37.890373,0.6814987,51.467407,1.6054333,51.467407,1.6054333,50.391373,0.20482492,50.391373,0.20482492,47.297432,0.3816077,47.297432,0.3816077,71.188675,0.8927444,71.188675,0.8927444,62.190147,0.9817599,62.190147,0.9817599,50.050587,0.056690473,50.050587,0.056690473,62.40575,1.5115818,62.40575,1.5115818,55.040733,0.5264375,55.040733,0.5264375,46.146515,1.0018547,46.146515,1.0018547,48.30129,0.63576865,48.30129,0.63576865,55.75875,1.6017193,55.75875,1.6017193,47.601833,-0.035478126,47.601833,-0.035478126,37.501293,0.8102724,37.501293,0.8102724,51.831276,1.6076216,51.831276,1.6076216,50.16626,0.36498424,50.16626,0.36498424,46.848267,-0.005899554,46.848267,-0.005899554,72.37903,1.6985893,72.37903,1.6985893,62.902935,0.6818365,62.902935,0.6818365,49.929085,0.27932715,49.929085,0.27932715,61.800655,0.92872816,61.800655,0.92872816,55.896866,1.1126014,55.896866,1.1126014
55.832077,0.6898745,55.832077,0.6898745,48.491028,0.96480495,48.491028,0.96480495,49.1098,0.34230322,49.1098,0.34230322,56.100018,1.7844541,56.100018,1.7844541,49.78082,0.2204758,49.78082,0.2204758,39.45586,0.7807273,39.45586,0.7807273,52.168247,1.262446,52.168247,1.262446,52.155743,-0.18945187,52.155743,-0.18945187,47.02016,-0.026191711,47.02016,-0.026191711,73.59585,1.47341,73.59585,1.47341,63.61224,0.7474172,63.61224,0.7474172,49.950474,0.2739282,49.950474,0.2739282,63.33644,1.405996,63.33644,1.405996,55.63791,0.706966,55.63791,0.706966,48.889236,1.2977611,48.889236,1.2977611,47.727486,0.26505175,47.727486,0.26505175,55.685818,1.6791556,55.685818,1.6791556,48.249794,0.15611108,48.249794,0.15611108,38.666794,0.70089936,38.666794,0.70089936,52.525867,1.6395218,52.525867,1.6395218,51.42397,0.21235271,51.42397,0.21235271,48.289898,0.4035383,48.289898,0.4035383,72.628586,0.9169275,72.628586,0.9169275,63.454544,1.007226,63.454544,1.007226,51.091312,0.059306122,51.091312,0.059306122,63.686348,1.5494277,63.686348,1.5494277,56.171024,0.54232424,56.171024,0.54232424,47.07982,1.0295458,47.07982,1.0295458,49.27639,0.6621666,49.27639,0.6621666,56.90933,1.6374366,56.90933,1.6374366,48.56391,-0.031515796,48.56391,-0.031515796,38.25827,0.82923126,38.25827,0.82923126,52.904915,1.6396145,52.904915,1.6396145,51.186058,0.3774499,51.186058,0.3774499,47.818714,-0.005340553,47.818714,-0.005340553,73.8656,1.7400168,73.8656,1.7400168,64.19847,0.7014424,64.19847,0.7014424,50.96215,0.2875695,50.96215,0.2875695,63.05584,0.9509596,63.05584,0.9509596,57.061985,1.1485593,57.061985,1.1485593
56.949028,0.70778835,56.949028,0.70778835,49.4834,0.9902354,49.4834,0.9902354,50.08926,0.3480012,50.08926,0.3480012,57.21805,1.8224533,57.21805,1.8224533,50.79157,0.22390842,50.79157,0.22390842,40.262398,0.80002075,40.262398,0.80002075,53.209965,1.287434,53.209965,1.287434,53.21625,-0.19520427,53.21625,-0.19520427,47.957546,-0.024711233,47.957546,-0.024711233,75.079865,1.4980193,75.079865,1.4980193,64.88351,0.76298416,64.88351,0.76298416,50.945923,0.28582358,50.945923,0.28582358,64.603745,1.4413111,64.603745,1.4413111,56.746807,0.7275383,56.746807,0.7275383,49.897934,1.3392097,49.897934,1.3392097,48.648952,0.27760047,48.648952,0.27760047,56.788666,1.7148073,56.788666,1.7148073,49.198303,0.16451477,49.198303,0.16451477,39.443554,0.72024167,39.443554,0.72024167,53.584633,1.6727053,53.584633,1.6727053,52.456852,0.22030142,52.456852,0.22030142,49.2835,0.42578876,49.2835,0.42578876,74.06791,0.9404451,74.06791,0.9404451,64.71876,1.0324397,64.71876,1.0324397,52.132843,0.061674632,52.132843,0.061674632,64.96724,1.5860468,64.96724,1.5860468,57.301624,0.5586818,57.301624,0.5586818,48.012775,1.0566739,48.012775,1.0566739,50.250633,0.6872721,50.250633,0.6872721,58.06039,1.6731899,58.06039,1.6731899,49.525627,-0.027211793,49.525627,-0.027211793,39.014904,0.84881365,39.014904,0.84881365,53.979126,1.6713468,53.979126,1.6713468,52.205635,0.38965642,52.205635,0.38965642,48.789745,-0.005169888,48.789745,-0.005169888,75.35236,1.7806723,75.35236,1.7806723,65.49451,0.7220246,65.49451,0.7220246,51.99566,0.29579192,51.99566,0.29579192,64.310745,0.9717601,64.310745,0.9717601,58.228058,1.1843284,58.228058,1.1843284
58.06605,0.7239111,58.06605,0.7239111,50.476665,1.0154827,50.476665,1.0154827,51.06876,0.3525024,51.06876,0.3525024,58.33583,1.8617306,58.33583,1.8617306,51.802868,0.22599992,51.802868,0.22599992,41.069683,0.8195882,41.069683,0.8195882,54.25158,1.3122667,54.25158,1.3122667,54.27748,-0.19953461,54.27748,-0.19953461,48.894855,-0.024234038,48.894855,-0.024234038,76.56443,1.5241272,76.56443,1.5241272,66.15473,0.77776736,66.15473,0.77776736,51.94131,0.29727787,51.94131,0.29727787,65.87114,1.475677,65.87114,1.475677,57.855602,0.74819523,57.855602,0.74819523,50.907925,1.38021,50.907925,1.38021,49.56902,0.29023758,49.56902,0.29023758,57.891045,1.7506824,57.891045,1.7506824,50.146263,0.17338423,50.146263,0.17338423,40.220654,0.7398797,40.220654,0.7398797,54.64368,1.7040881,54.64368,1.7040881,53.490017,0.22831707,53.490017,0.22831707,50.27822,0.4478936,50.27822,0.4478936,75.506645,0.9642944,75.506645,0.9642944,65.9828,1.0566045,65.9828,1.0566045,53.175205,0.062751286,53.175205,0.062751286,66.24843,1.6234024,66.24843,1.6234024,58.43255,0.5748303,58.43255,0.5748303,48.945415,1.0832329,48.945415,1.0832329,51.223938,0.71247864,51.223938,0.71247864,59.211887,1.7098256,59.211887,1.7098256,50.48703,-0.02286469,50.48703,-0.02286469,39.771187,0.86837137,39.771187,0.86837137,55.05398,1.7016158,55.05398,1.7016158,53.225014,0.40202555,53.225014,0.40202555,49.7614,-0.0064601414,49.7614,-0.0064601414,76.839294,1.8209887,76.839294,1.8209887,66.79112,0.7418199,66.79112,0.7418199,53.02956,0.3026544,53.02956,0.3026544,65.56541,0.99327946,65.56541,0.99327946,59.39501,1.2211463,59.39501,1.2211463
59.183136,0.73967713,59.183136,0.73967713,51.470867,1.0399188,51.470867,1.0399188,52.04826,0.3582487,52.04826,0.3582487,59.45342,1.9015299,59.45342,1.9015299,52.814762,0.22806202,52.814762,0.22806202,41.877678,0.8390493,41.877678,0.8390493,55.293076,1.3370163,55.293076,1.3370163,55.339405,-0.20390008,55.339405,-0.20390008,49.83211,-0.022772154,49.83211,-0.022772154,78.04956,1.5481062,78.04956,1.5481062,67.425896,0.793157,67.425896,0.793157,52.936638,0.308113,52.936638,0.308113,67.13853,1.5113391,67.13853,1.5113391,58.96425,0.7698866,58.96425,0.7698866,51.919224,1.4200132,51.919224,1.4200132,50.48769,0.3020991,50.48769,0.3020991,58.993034,1.7863495,58.993034,1.7863495,51.09367,0.1813576,51.09367,0.1813576,40.998062,0.7599811,40.998062,0.7599811,55.702885,1.7366903,55.702885,1.7366903,54.52345,0.23541316,54.52345,0.23541316,51.27404,0.47047654,51.27404,0.47047654,76.94475,0.9889033,76.94475,0.9889033,67.24661,1.0812998,67.24661,1.0812998,54.218372,0.0634367,54.218372,0.0634367,67.52992,1.661188,67.52992,1.661188,59.563824,0.59132874,59.563824,0.59132874,49.877712,1.1099408,49.877712,1.1099408,52.196285,0.73859,52.196285,0.73859,60.363796,1.7470173,60.363796,1.7470173,51.44807,-0.01849257,51.44807,-0.01849257,40.527107,0.8876494,40.527107,0.8876494,56.12942,1.731488,56.12942,1.731488,54.244236,0.4159015,54.244236,0.4159015,50.73368,-0.007638053,50.73368,-0.007638053,78.32638,1.861847,78.32638,1.861847,68.08831,0.76084185,68.08831,0.76084185,54.063828,0.30948755,54.063828,0.30948755,66.81981,1.0163732,66.81981,1.0163732,60.562904,1.2592558,60.562904,1.2592558
60.300255,0.75682247,60.300255,0.75682247,52.466038,1.0651428,52.466038,1.0651428,53.02774,0.36714542,53.02774,0.36714542,60.570858,1.9399501,60.570858,1.9399501,53.82728,0.23184374,53.82728,0.23184374,42.686405,0.8579153,42.686405,0.8579153,56.334465,1.3622591,56.334465,1.3622591,56.40205,-0.20892197,56.40205,-0.20892197,50.76929,-0.020032186,50.76929,-0.020032186,79.535255,1.5725234,79.535255,1.5725234,68.69704,0.8083605,68.69704,0.8083605,53.931843,0.31985736,53.931843,0.31985736,68.405876,1.5491844,68.405876,1.5491844,60.07276,0.7926266,60.07276,0.7926266,52.93179,1.4595156,52.93179,1.4595156,51.40497,0.31434497,51.40497,0.31434497,60.094616,1.8227206,60.094616,1.8227206,52.04048,0.18854496,52.04048,0.18854496,41.77581,0.78044647,41.77581,0.78044647,56.76224,1.7716862,56.76224,1.7716862,55.557144,0.24233861,55.557144,0.24233861,52.27094,0.4939804,52.27094,0.4939804,78.382225,1.014182,78.382225,1.014182,68.51015,1.1073738,68.51015,1.1073738,55.262398,0.06538081,55.262398,0.06538081,68.8117,1.6978672,68.8117,1.6978672,60.695446,0.60891896,60.695446,0.60891896,50.80965,1.1366004,50.80965,1.1366004,53.16764,0.76459086,53.16764,0.76459086,61.516163,1.7833911,61.516163,1.7833911,52.408756,-0.0138732605,52.408756,-0.0138732605,41.282646,0.9072707,41.282646,0.9072707,57.205418,1.7618841,57.205418,1.7618841,55.26329,0.42956537,55.26329,0.42956537,51.706604,-0.007190584,51.706604,-0.007190584,79.81355,1.9038641,79.81355,1.9038641,69.38604,0.7793245,69.38604,0.7793245,55.098408,0.3185451,55.098408,0.3185451,68.07401,1.0386797,68.07401,1.0386797,61.731785,1.2973578,61.731785,1.2973578
61.41739,0.7750199,61.41739,0.7750199,53.462177,1.0908631,53.462177,1.0908631,54.007214,0.3758702,54.007214,0.3758702,61.688087,1.9774919,61.688087,1.9774919,54.840412,0.234967,54.840412,0.234967,43.495853,0.87725925,43.495853,0.87725925,57.37577,1.3872218,57.37577,1.3872218,57.46546,-0.21360119,57.46546,-0.21360119,51.706318,-0.018107979,51.706318,-0.018107979,81.02155,1.5982726,81.02155,1.5982726,69.96812,0.8221646,69.96812,0.8221646,54.92696,0.3325301,54.92696,0.3325301,69.67331,1.5866584,69.67331,1.5866584,61.18118,0.81505424,61.18118,0.81505424,53.945534,1.500024,53.945534,1.500024,52.32084,0.32775456,52.32084,0.32775456,61.195747,1.8598001,61.195747,1.8598001,52.986694,0.19594213,52.986694,0.19594213,42.553913,0.8013829,42.553913,0.8013829,57.821815,1.8072299,57.821815,1.8072299,56.591125,0.2502403,56.591125,0.2502403,53.268875,0.5175664,53.268875,0.5175664,79.81899,1.0402538,79.81899,1.0402538,69.77349,1.1326002,69.77349,1.1326002,56.307243,0.06779191,56.307243,0.06779191,70.093666,1.7351545,70.093666,1.7351545,61.827404,0.62620753,61.827404,0.62620753,51.741272,1.1635097,51.741272,1.1635097,54.137966,0.7902818,54.137966,0.7902818,62.66897,1.8181883,62.66897,1.8181883,53.369102,-0.008665713,53.369102,-0.008665713,42.037838,0.92687505,42.037838,0.92687505,58.28205,1.7917615,58.28205,1.7917615,56.28217,0.44100988,56.28217,0.44100988,52.680176,-0.00641797,52.680176,-0.00641797,81.300865,1.9449226,81.300865,1.9449226,70.68428,0.79765713,70.68428,0.79765713,56.133305,0.3276484,56.133305,0.3276484,69.32806,1.0599253,69.32806,1.0599253,62.901688,1.3341745,62.901688,1.3341745
62.534584,0.79296637,62.534584,0.79296637,54.45924,1.1157347,54.45924,1.1157347,54.986652,0.38141638,54.986652,0.38141638,62.805073,2.0160348,62.805073,2.0160348,55.854126,0.23570393,55.854126,0.23570393,44.306004,0.89772695,44.306004,0.89772695,58.417004,1.4108627,58.417004,1.4108627,58.529602,-0.21873447,58.529602,-0.21873447,52.643204,-0.018068282,52.643204,-0.018068282,82.50854,1.6216964,82.50854,1.6216964,71.23915,0.8362902,71.23915,0.8362902,55.92201,0.34448487,55.92201,0.34448487,70.940834,1.6230105,70.940834,1.6230105,62.289497,0.83692396,62.289497,0.83692396,54.960484,1.5418465,54.960484,1.5418465,53.235256,0.34101227,53.235256,0.34101227,62.296474,1.8960047,62.296474,1.8960047,53.932335,0.20407642,53.932335,0.20407642,43.332375,0.82279664,43.332375,0.82279664,58.88164,1.8416821,58.88164,1.8416821,57.625427,0.25776935,57.625427,0.25776935,54.267796,0.54093844,54.267796,0.54093844,81.25507,1.0663105,81.25507,1.0663105,71.0367,1.156486,71.0367,1.156486,57.352875,0.06853576,57.352875,0.06853576,71.37583,1.7732135,71.37583,1.7732135,62.959717,0.6418136,62.959717,0.6418136,52.67256,1.1913811,52.67256,1.1913811,55.107246,0.8162034,55.107246,0.8162034,63.82215,1.8535023,63.82215,1.8535023,54.329086,-0.0026907958,54.329086,-0.0026907958,42.792675,0.9462097,42.792675,0.9462097,59.35936,1.8205832,59.35936,1.8205832,57.300854,0.45249397,57.300854,0.45249397,53.654377,-0.0068488456,53.654377,-0.0068488456,82.78834,1.9845409,82.78834,1.9845409,71.98299,0.8176392,71.98299,0.8176392,57.168552,0.33413285,57.168552,0.33413285,70.58188,1.0812798,70.58188,1.0812798,64.072624,1.3710643,64.072624,1.3710643
63.651928,0.80932844,63.651928,0.80932844,55.457165,1.141223,55.457165,1.141223,55.966022,0.38605073,55.966022,0.38605073,63.92182,2.0549772,63.92182,2.0549772,56.868423,0.2366427,56.868423,0.2366427,45.11693,0.9172449,45.11693,0.9172449,59.45811,1.4348528,59.45811,1.4348528,59.594463,-0.22406797,59.594463,-0.22406797,53.58002,-0.018469863,53.58002,-0.018469863,83.996124,1.6445285,83.996124,1.6445285,72.51019,0.85252535,72.51019,0.85252535,56.916985,0.355704,56.916985,0.355704,72.20838,1.6599948,72.20838,1.6599948,63.397736,0.8593663,63.397736,0.8593663,55.976772,1.582857,55.976772,1.582857,54.148247,0.35329512,54.148247,0.35329512,63.396812,1.9318022,63.396812,1.9318022,54.877384,0.21243493,54.877384,0.21243493,44.111225,0.84418935,44.111225,0.84418935,59.94171,1.8744634,59.94171,1.8744634,58.660023,0.2648233,58.660023,0.2648233,55.267666,0.56521386,55.267666,0.56521386,82.69051,1.092252,82.69051,1.092252,72.29969,1.1816577,72.29969,1.1816577,58.39926,0.06823074,58.39926,0.06823074,72.658295,1.8098539,72.658295,1.8098539,64.09237,0.6579101,64.09237,0.6579101,53.603516,1.2190539,53.603516,1.2190539,56.07544,0.84250474,56.07544,0.84250474,64.97571,1.8906492,64.97571,1.8906492,55.2887,0.0038887397,55.2887,0.0038887397,43.547134,0.9660769,43.547134,0.9660769,60.4373,1.8497559,60.4373,1.8497559,58.319317,0.4660034,58.319317,0.4660034,54.629185,-0.007987231,54.629185,-0.007987231,84.27588,2.0256143,84.27588,2.0256143,73.28221,0.83877033,73.28221,0.83877033,58.204144,0.3402856,58.204144,0.3402856,71.83545,1.1031691,71.83545,1.1031691,65.2445,1.4098655,65.2445,1.4098655
64.76935,0.8249404,64.76935,0.8249404,56.455967,1.1682913,56.455967,1.1682913,56.945396,0.39160874,56.945396,0.39160874,65.038414,2.0933733,65.038414,2.0933733,57.883327,0.23834011,57.883327,0.23834011,45.92865,0.9353112,45.92865,0.9353112,60.499046,1.4601989,60.499046,1.4601989,60.66007,-0.22840542,60.66007,-0.22840542,54.516754,-0.017737782,54.516754,-0.017737782,85.4843,1.6680753,85.4843,1.6680753,73.78126,0.86811155,73.78126,0.86811155,57.9119,0.3673685,57.9119,0.3673685,73.47593,1.697951,73.47593,1.697951,64.505875,0.88224167,64.505875,0.88224167,56.994446,1.6218106,56.994446,1.6218106,55.05987,0.36585718,55.05987,0.36585718,64.49669,1.9691743,64.49669,1.9691743,55.821842,0.22059645,55.821842,0.22059645,44.89053,0.8650444,44.89053,0.8650444,61.002014,1.9063965,61.002014,1.9063965,59.694885,0.27299473,59.694885,0.27299473,56.268517,0.59071106,56.268517,0.59071106,84.125336,1.1191883,84.125336,1.1191883,73.562416,1.2077192,73.562416,1.2077192,59.44642,0.069290414,59.44642,0.069290414,73.94105,1.8460721,73.94105,1.8460721,65.225365,0.6760553,65.225365,0.6760553,54.534145,1.245179,54.534145,1.245179,57.042507,0.86918694,57.042507,0.86918694,66.12974,1.9271961,66.12974,1.9271961,56.247974,0.010471972,56.247974,0.010471972,44.301235,0.986194,44.301235,0.986194,61.515858,1.8798851,61.515858,1.8798851,59.33757,0.47958234,59.33757,0.47958234,55.604618,-0.008547401,55.604618,-0.008547401,85.7635,2.0681174,85.7635,2.0681174,74.582,0.8582643,74.582,0.8582643,59.24006,0.34839332,59.24006,0.34839332,73.08878,1.1260022,73.08878,1.1260022,66.41732,1.4489119,66.41732,1.4489119
65.88676,0.8419269,65.88676,0.8419269,57.455723,1.194443,57.455723,1.194443,57.924797,0.39742243,57.924797,0.39742243,66.15485,2.1325185,66.15485,2.1325185,58.898838,0.23884289,58.898838,0.23884289,46.741104,0.9544118,46.741104,0.9544118,61.539856,1.4853722,61.539856,1.4853722,61.726402,-0.23281766,61.726402,-0.23281766,55.453403,-0.015749723,55.453403,-0.015749723,86.97309,1.6904503,86.97309,1.6904503,75.05234,0.880593,75.05234,0.880593,58.90677,0.37924236,58.90677,0.37924236,74.74351,1.7353188,74.74351,1.7353188,65.61387,0.9048323,65.61387,0.9048323,58.01343,1.6609172,58.01343,1.6609172,55.97009,0.37962392,55.97009,0.37962392,65.59613,2.0071487,65.59613,2.0071487,56.765724,0.22865908,56.765724,0.22865908,45.670303,0.8864124,45.670303,0.8864124,62.06246,1.9396082,62.06246,1.9396082,60.73002,0.28107774,60.73002,0.28107774,57.270336,0.6169324,57.270336,0.6169324,85.55954,1.1464347,85.55954,1.1464347,74.82497,1.2319356,74.82497,1.2319356,60.49436,0.070524,60.49436,0.070524,75.22398,1.8836709,75.22398,1.8836709,66.358734,0.69381934,66.358734,0.69381934,55.46442,1.2710117,55.46442,1.2710117,58.008408,0.8965177,58.008408,0.8965177,67.28428,1.9618078,67.28428,1.9618078,57.206947,0.016560256,57.206947,0.016560256,45.055027,1.0055788,45.055027,1.0055788,62.59506,1.9095545,62.59506,1.9095545,60.35564,0.49143192,60.35564,0.49143192,56.58066,-0.008712736,56.58066,-0.008712736,87.25128,2.1091633,87.25128,2.1091633,75.88235,0.8765884,75.88235,0.8765884,60.276302,0.3565626,60.276302,0.3565626,74.34185,1.1484392,74.34185,1.1484392,67.591156,1.4863734,67.591156,1.4863734
67.00422,0.8598784,67.00422,0.8598784,58.456413,1.2187885,58.456413,1.2187885,58.90422,0.40311038,58.90422,0.40311038,67.27112,2.1723082,67.27112,2.1723082,59.91496,0.23895179,59.91496,0.23895179,47.55433,0.9747497,47.55433,0.9747497,62.580524,1.5096916,62.580524,1.5096916,62.793438,-0.2384817,62.793438,-0.2384817,56.38994,-0.013895881,56.38994,-0.013895881,88.46249,1.7132438,88.46249,1.7132438,76.32337,0.8923685,76.32337,0.8923685,59.901627,0.390879,59.901627,0.390879,76.011215,1.7715575,76.011215,1.7715575,66.72173,0.9274464,66.72173,0.9274464,59.03365,1.7021154,59.03365,1.7021154,56.87884,0.39380804,56.87884,0.39380804,66.69526,2.043401,66.69526,2.043401,57.709034,0.23698547,57.709034,0.23698547,46.45049,0.90947807,46.45049,0.90947807,63.122982,1.9744968,63.122982,1.9744968,61.765453,0.28809997,61.765453,0.28809997,58.273125,0.6431245,58.273125,0.6431245,86.99308,1.1728001,86.99308,1.1728001,76.0873,1.2557447,76.0873,1.2557447,61.543076,0.06932817,61.543076,0.06932817,76.50717,1.9213854,76.50717,1.9213854,67.49247,0.70995617,67.49247,0.70995617,56.394318,1.2980406,56.394318,1.2980406,58.973095,0.92410713,58.973095,0.92410713,68.439255,1.9961998,68.439255,1.9961998,58.165607,0.022571592,58.165607,0.022571592,45.808483,1.0252604,45.808483,1.0252604,63.67492,1.9381148,63.67492,1.9381148,61.37351,0.5027461,61.37351,0.5027461,57.55727,-0.008986407,57.55727,-0.008986407,88.73925,2.1486883,88.73925,2.1486883,77.1832,0.8963611,77.1832,0.8963611,61.312855,0.36364233,61.312855,0.36364233,75.59471,1.1695375,75.59471,1.1695375,68.766,1.5238043,68.766,1.5238043
68.12176,0.8767925,68.12176,0.8767925,59.457966,1.243256,59.457966,1.243256,59.883686,0.40907428,59.883686,0.40907428,68.38727,2.2111232,68.38727,2.2111232,60.931667,0.23961337,60.931667,0.23961337,48.368412,0.99429333,48.368412,0.99429333,63.62104,1.5339105,63.62104,1.5339105,63.86122,-0.24426647,63.86122,-0.24426647,57.326363,-0.013389742,57.326363,-0.013389742,89.95244,1.7366937,89.95244,1.7366937,77.59429,0.90572137,77.59429,0.90572137,60.89643,0.4031941,60.89643,0.4031941,77.27899,1.8082994,77.27899,1.8082994,67.8295,0.95041174,67.8295,0.95041174,60.055084,1.7442942,60.055084,1.7442942,57.786148,0.4073633,57.786148,0.4073633,67.79402,2.0793319,67.79402,2.0793319,58.651764,0.24563599,58.651764,0.24563599,47.23107,0.93294555,47.23107,0.93294555,64.1836,2.0095546,64.1836,2.0095546,62.801212,0.29568657,62.801212,0.29568657,59.276917,0.6687435,59.276917,0.6687435,88.42592,1.199096,88.42592,1.199096,77.34936,1.280782,77.34936,1.280782,62.59258,0.06726948,62.59258,0.06726948,77.79064,1.9587792,77.79064,1.9587792,68.62654,0.72580546,68.62654,0.72580546,57.323795,1.3259544,57.323795,1.3259544,59.936558,0.9510843,59.936558,0.9510843,69.5946,2.031177,69.5946,2.031177,59.123917,0.029265972,59.123917,0.029265972,46.561554,1.0465355,46.561554,1.0465355,64.7554,1.9664379,64.7554,1.9664379,62.39117,0.515214,62.39117,0.515214,58.534504,-0.008872536,58.534504,-0.008872536,90.22733,2.189145,90.22733,2.189145,78.48451,0.91748977,78.48451,0.91748977,62.3497,0.37032127,62.3497,0.37032127,76.84733,1.1905363,76.84733,1.1905363,69.94182,1.5619506,69.94182,1.5619506
69.239296,0.89303505,69.239296,0.89303505,60.460335,1.2682188,60.460335,1.2682188,60.86319,0.41584197,60.86319,0.41584197,69.5032,2.2497318,69.5032,2.2497318,61.949005,0.23879479,61.949005,0.23879479,49.183285,1.0133401,49.183285,1.0133401,64.66141,1.5582249,64.66141,1.5582249,64.92983,-0.24864978,64.92983,-0.24864978,58.262707,-0.0137514975,58.262707,-0.0137514975,91.44292,1.7590163,91.44292,1.7590163,78.86516,0.91933846,78.86516,0.91933846,61.891186,0.4156679,61.891186,0.4156679,78.54683,1.8463306,78.54683,1.8463306,68.937096,0.9741827,68.937096,0.9741827,61.077854,1.7849599,61.077854,1.7849599,58.69206,0.42088118,58.69206,0.42088118,68.892334,2.1166525,68.892334,2.1166525,59.593937,0.2541227,59.593937,0.2541227,48.012062,0.95562094,48.012062,0.95562094,65.24437,2.0434384,65.24437,2.0434384,63.83732,0.30419534,63.83732,0.30419534,60.281647,0.6950393,60.281647,0.6950393,89.858055,1.2261045,89.858055,1.2261045,78.611206,1.3042837,78.611206,1.3042837,63.642906,0.066933796,63.642906,0.066933796,79.074356,1.9966463,79.074356,1.9966463,69.76094,0.74163353,69.76094,0.74163353,58.2529,1.3536249,58.2529,1.3536249,60.898754,0.97739047,60.898754,0.97739047,70.750305,2.0657785,70.750305,2.0657785,60.08186,0.03655958,60.08186,0.03655958,47.31423,1.0680441,47.31423,1.0680441,65.83647,1.9945271,65.83647,1.9945271,63.408623,0.5285328,63.408623,0.5285328,59.51238,-0.008419323,59.51238,-0.008419323,91.71549,2.2309546,91.71549,2.2309546,79.786354,0.9386443,79.786354,0.9386443,63.386833,0.3769772,63.386833,0.3769772,78.09971,1.211662,78.09971,1.211662,71.11864,1.5997704,71.11864,1.5997704
70.35687,0.90970033,70.35687,0.90970033,61.463554,1.2931875,61.463554,1.2931875,61.84277,0.42265883,61.84277,0.42265883,70.618835,2.2894602,70.618835,2.2894602,62.96698,0.23678514,62.96698,0.23678514,49.998844,1.032955,49.998844,1.032955,65.701614,1.5824907,65.701614,1.5824907,65.999245,-0.2520341,65.999245,-0.2520341,59.198967,-0.013582456,59.198967,-0.013582456,92.93389,1.7821804,92.93389,1.7821804,80.136,0.9316389,80.136,0.9316389,62.88591,0.4271418,62.88591,0.4271418,79.81482,1.8841498,79.81482,1.8841498,70.04457,0.9986901,70.04457,0.9986901,62.10199,1.8240371,62.10199,1.8240371,59.596535,0.43499255,59.596535,0.43499255,69.99022,2.1536274,69.99022,2.1536274,60.535587,0.26269725,60.535587,0.26269725,48.793423,0.9786125,48.793423,0.9786125,66.3053,2.0770252,66.3053,2.0770252,64.87378,0.31280097,64.87378,0.31280097,61.287228,0.72314894,61.287228,0.72314894,91.28946,1.2537942,91.28946,1.2537942,79.872856,1.3270395,79.872856,1.3270395,64.69399,0.067971416,64.69399,0.067971416,80.3583,2.034108,80.3583,2.034108,70.89568,0.7576446,70.89568,0.7576446,59.181675,1.3806975,59.181675,1.3806975,61.859615,1.0042146,61.859615,1.0042146,71.90641,2.0995593,71.90641,2.0995593,61.039436,0.04335879,61.039436,0.04335879,48.066566,1.0880169,48.066566,1.0880169,66.91816,2.0219316,66.91816,2.0219316,64.425896,0.5415283,64.425896,0.5415283,60.490856,-0.008471255,60.490856,-0.008471255,93.20375,2.2726474,93.20375,2.2726474,81.088745,0.9595506,81.088745,0.9595506,64.42427,0.3839658,64.42427,0.3839658,79.35187,1.2335228,79.35187,1.2335228,72.29644,1.637002,72.29644,1.637002
71.4745,0.9264763,71.4745,0.9264763,62.46769,1.3182802,62.46769,1.3182802,62.822437,0.42859432,62.822437,0.42859432,71.734276,2.3285704,71.734276,2.3285704,63.985527,0.23677991,63.985527,0.23677991,50.8151,1.0527078,50.8151,1.0527078,66.74168,1.6060699,66.74168,1.6060699,67.0694,-0.25631773,67.0694,-0.25631773,60.135178,-0.012553992,60.135178,-0.012553992,94.42541,1.8053836,94.42541,1.8053836,81.40685,0.94366765,81.40685,0.94366765,63.880554,0.4385308,63.880554,0.4385308,81.082954,1.9210517,81.082954,1.9210517,71.15198,1.0227586,71.15198,1.0227586,63.127377,1.8644936,63.127377,1.8644936,60.499596,0.44873488,60.499596,0.44873488,71.087746,2.1900394,71.087746,2.1900394,61.476765,0.27103806,61.476765,0.27103806,49.575188,1.0025192,49.575188,1.0025192,67.366325,2.112314,67.366325,2.112314,65.910545,0.32140762,65.910545,0.32140762,62.29368,0.7518445,62.29368,0.7518445,92.720116,1.282196,92.720116,1.282196,81.13417,1.3523513,81.13417,1.3523513,65.74582,0.06822981,65.74582,0.06822981,81.64248,2.0705776,81.64248,2.0705776,72.03076,0.7747001,72.03076,0.7747001,60.110096,1.4076107,60.110096,1.4076107,62.819122,1.032172,62.819122,1.032172,73.06288,2.1332726,73.06288,2.1332726,61.9967,0.050162956,61.9967,0.050162956,48.818577,1.1073606,48.818577,1.1073606,68.000435,2.049235,68.000435,2.049235,65.443016,0.5536949,65.443016,0.5536949,61.46994,-0.008983315,61.46994,-0.008983315,94.6921,2.3134246,94.6921,2.3134246,82.391624,0.9795894,82.391624,0.9795894,65.46203,0.39086008,65.46203,0.39086008,80.60381,1.2566831,80.60381,1.2566831,73.47522,1.6731646,73.47522,1.6731646
72.592155,0.94400454,72.592155,0.94400454,63.47276,1.342772,63.47276,1.342772,63.802177,0.4346053,63.802177,0.4346053,72.84953,2.3665981,72.84953,2.3665981,65.00461,0.23730992,65.00461,0.23730992,51.63213,1.072623,51.63213,1.072623,67.78157,1.6294422,67.78157,1.6294422,68.14026,-0.26205227,68.14026,-0.26205227,61.07135,-0.011956423,61.07135,-0.011956423,95.91754,1.8257583,95.91754,1.8257583,82.67772,0.95705456,82.67772,0.95705456,64.87515,0.45036668,64.87515,0.45036668,82.35118,1.9579561,82.35118,1.9579561,72.259285,1.0463712,72.259285,1.0463712,64.154015,1.9068328,64.154015,1.9068328,61.401253,0.46184972,61.401253,0.46184972,72.18489,2.2270865,72.18489,2.2270865,62.41746,0.27854562,62.41746,0.27854562,50.357365,1.0268408,50.357365,1.0268408,68.42751,2.1478977,68.42751,2.1478977,66.94763,0.33012217,66.94763,0.33012217,63.30094,0.7804399,63.30094,0.7804399,94.150055,1.3102549,94.150055,1.3102549,82.39524,1.3774986,82.39524,1.3774986,66.79838,0.06633789,66.79838,0.06633789,82.92689,2.1071002,82.92689,2.1071002,73.16625,0.7918427,73.16625,0.7918427,61.038162,1.4345042,61.038162,1.4345042,63.777283,1.0601416,63.777283,1.0601416,74.219696,2.167373,74.219696,2.167373,62.953632,0.05818887,62.953632,0.05818887,49.570187,1.1275526,49.570187,1.1275526,69.083275,2.0765238,69.083275,2.0765238,66.45997,0.5653066,66.45997,0.5653066,62.44962,-0.009685357,62.44962,-0.009685357,96.18056,2.3529868,96.18056,2.3529868,83.694984,0.9984234,83.694984,0.9984234,66.50009,0.3973491,66.50009,0.3973491,81.85559,1.27935,81.85559,1.27935,74.65496,1.7086095,74.65496,1.7086095
73.70982,0.96300644,73.70982,0.96300644,64.478806,1.3666227,64.478806,1.3666227,64.78198,0.4408657,64.78198,0.4408657,73.96454,2.4053788,73.96454,2.4053788,66.02422,0.23470198,66.02422,0.23470198,52.449963,1.0927528,52.449963,1.0927528,68.82124,1.654581,68.82124,1.654581,69.21192,-0.26801598,69.21192,-0.26801598,62.00749,-0.012160768,62.00749,-0.012160768,97.41031,1.8471832,97.41031,1.8471832,83.94852,0.97104037,83.94852,0.97104037,65.869736,0.46226016,65.869736,0.46226016,83.61944,1.9945269,83.61944,1.9945269,73.36645,1.0705441,73.36645,1.0705441,65.182045,1.9477506,65.182045,1.9477506,62.301544,0.47499412,62.301544,0.47499412,73.28165,2.2638443,73.28165,2.2638443,63.3576,0.2866308,63.3576,0.2866308,51.14,1.0516332,51.14,1.0516332,69.48893,2.181232,69.48893,2.181232,67.985054,0.33887124,67.985054,0.33887124,64.30898,0.8090835,64.30898,0.8090835,95.57927,1.337595,95.57927,1.337595,83.65614,1.400289,83.65614,1.400289,67.85166,0.06362462,67.85166,0.06362462,84.21147,2.1450746,84.21147,2.1450746,74.30219,0.80750865,74.30219,0.80750865,61.965836,1.4618784,61.965836,1.4618784,64.73406,1.0874637,64.73406,1.0874637,75.37692,2.2017422,75.37692,2.2017422,63.91023,0.06630313,63.91023,0.06630313,50.321426,1.1482683,50.321426,1.1482683,70.16668,2.1032438,70.16668,2.1032438,67.47678,0.57737803,67.47678,0.57737803,63.429855,-0.010918423,63.429855,-0.010918423,97.66909,2.3924747,97.66909,2.3924747,84.99888,1.0172914,84.99888,1.0172914,67.53842,0.4038101,67.53842,0.4038101,83.10716,1.3010205,83.10716,1.3010205,75.83562,1.7446873,75.83562,1.7446873
74.82754,0.9814312,74.82754,0.9814312,65.48583,1.3911228,65.48583,1.3911228,65.76191,0.44652167,65.76191,0.44652167,75.07936,2.4440207,75.07936,2.4440207,67.044365,0.2309339,67.044365,0.2309339,53.26861,1.1122448,53.26861,1.1122448,69.86072,1.6806535,69.86072,1.6806535,70.284424,-0.27348927,70.284424,-0.27348927,62.943592,-0.0119159315,62.943592,-0.0119159315,98.90367,1.8708147,98.90367,1.8708147,85.2193,0.9836479,85.2193,0.9836479,66.86425,0.47462067,66.86425,0.47462067,84.88775,2.0299385,84.88775,2.0299385,74.47348,1.0950919,74.47348,1.0950919,66.21146,1.9868068,66.21146,1.9868068,63.20045,0.48855686,63.20045,0.48855686,74.37802,2.2998478,74.37802,2.2998478,64.29722,0.29601762,64.29722,0.29601762,51.923134,1.077261,51.923134,1.077261,70.55053,2.2137136,70.55053,2.2137136,69.02276,0.34774256,69.02276,0.34774256,65.317825,0.8370958,65.317825,0.8370958,97.007744,1.3658289,97.007744,1.3658289,84.91681,1.4240409,84.91681,1.4240409,68.90572,0.06203492,68.90572,0.06203492,85.49626,2.1829283,85.49626,2.1829283,75.438576,0.8227226,75.438576,0.8227226,62.893127,1.4898709,62.893127,1.4898709,65.6894,1.1151754,65.6894,1.1151754,76.53458,2.2359364,76.53458,2.2359364,64.86651,0.07419868,64.86651,0.07419868,51.072334,1.1689693,51.072334,1.1689693,71.25059,2.1299238,71.25059,2.1299238,68.493484,0.5908282,68.493484,0.5908282,64.41067,-0.011924259,64.41067,-0.011924259,99.157684,2.4333034,99.157684,2.4333034,86.30328,1.0374613,86.30328,1.0374613,68.57697,0.41057882,68.57697,0.41057882,84.35849,1.323649,84.35849,1.323649,77.01725,1.7805794,77.01725,1.7805794
75.94535,0.99776185,75.94535,0.99776185,66.4938,1.4162025,66.4938,1.4162025,66.74197,0.4530231,66.74197,0.4530231,76.19406,2.4816687,76.19406,2.4816687,68.06501,0.22877693,68.06501,0.22877693,54.088097,1.1315439,54.088097,1.1315439,70.90003,1.705839,70.90003,1.705839,71.35769,-0.27870563,71.35769,-0.27870563,63.879616,-0.011277907,63.879616,-0.011277907,100.39768,1.8915248,100.39768,1.8915248,86.49012,0.9947261,86.49012,0.9947261,67.85872,0.48690027,67.85872,0.48690027,86.156105,2.0659497,86.156105,2.0659497,75.58038,1.1193267,75.58038,1.1193267,67.242165,2.0267262,67.242165,2.0267262,64.09799,0.5019667,64.09799,0.5019667,75.47398,2.336021,75.47398,2.336021,65.236336,0.30495197,65.236336,0.30495197,52.706768,1.1035668,52.706768,1.1035668,71.61223,2.2480779,71.61223,2.2480779,70.060745,0.3564584,70.060745,0.3564584,66.32745,0.86578965,66.32745,0.86578965,98.43551,1.394409,98.43551,1.394409,86.17722,1.4491537,86.17722,1.4491537,69.96055,0.06105373,69.96055,0.06105373,86.781334,2.2180338,86.781334,2.2180338,76.575356,0.83909845,76.575356,0.83909845,63.820087,1.5172918,63.820087,1.5172918,66.64326,1.1436926,66.64326,1.1436926,77.69262,2.2694576,77.69262,2.2694576,65.8225,0.08362146,65.8225,0.08362146,51.82289,1.1897032,51.82289,1.1897032,72.33503,2.1565063,72.33503,2.1565063,69.51003,0.6040565,69.51003,0.6040565,65.39204,-0.012079633,65.39204,-0.012079633,100.646416,2.4737294,100.646416,2.4737294,87.60814,1.0587053,87.60814,1.0587053,69.61575,0.41761637,69.61575,0.41761637,85.60959,1.3473903,85.60959,1.3473903,78.199844,1.8152307,78.199844,1.8152307
77.063255,1.0133531,77.063255,1.0133531,67.50275,1.4405262,67.50275,1.4405262,67.722115,0.46111193,67.722115,0.46111193,77.30858,2.519937,77.30858,2.519937,69.08617,0.22606239,69.08617,0.22606239,54.90843,1.1516793,54.90843,1.1516793,71.93919,1.7308264,71.93919,1.7308264,72.43169,-0.28367895,72.43169,-0.28367895,64.81554,-0.010943989,64.81554,-0.010943989,101.89234,1.910537,101.89234,1.910537,87.76093,1.0060908,87.76093,1.0060908,68.85311,0.49805132,68.85311,0.49805132,87.42451,2.104451,87.42451,2.104451,76.68713,1.143387,76.68713,1.143387,68.27423,2.0676475,68.27423,2.0676475,64.9942,0.5143985,64.9942,0.5143985,76.569466,2.3728597,76.569466,2.3728597,66.17496,0.31244817,66.17496,0.31244817,53.490948,1.1297517,53.490948,1.1297517,72.67403,2.2837265,72.67403,2.2837265,71.09904,0.36544517,71.09904,0.36544517,67.337814,0.89700687,67.337814,0.89700687,99.8626,1.4220675,99.8626,1.4220675,87.43745,1.4730664,87.43745,1.4730664,71.01609,0.059435192,71.01609,0.059435192,88.06665,2.2527206,88.06665,2.2527206,77.71251,0.85587835,77.71251,0.85587835,64.74671,1.5436245,64.74671,1.5436245,67.59569,1.1712203,67.59569,1.1712203,78.85103,2.3024542,78.85103,2.3024542,66.778175,0.09363563,66.778175,0.09363563,52.5731,1.2102268,52.5731,1.2102268,73.42008,2.1816685,73.42008,2.1816685,70.52641,0.61528635,70.52641,0.61528635,66.37392,-0.012834273,66.37392,-0.012834273,102.13534,2.5122523,102.13534,2.5122523,88.91348,1.0797266,88.91348,1.0797266,70.65477,0.42424157,70.65477,0.42424157,86.86051,1.3705518,86.86051,1.3705518,79.38336,1.8499447,79.38336,1.8499447
78.18122,1.0297703,78.18122,1.0297703,68.51266,1.4632604,68.51266,1.4632604,68.70238,0.46827,68.70238,0.46827,78.42288,2.5586245,78.42288,2.5586245,70.107895,0.22144921,70.107895,0.22144921,55.7296,1.1715324,55.7296,1.1715324,72.97821,1.7561461,72.97821,1.7561461,73.506454,-0.28878358,73.506454,-0.28878358,65.75135,-0.010350026,65.75135,-0.010350026,103.38759,1.931462,103.38759,1.931462,89.03175,1.0179834,89.03175,1.0179834,69.8474,0.50919306,69.8474,0.50919306,88.69304,2.1427298,88.69304,2.1427298,77.79373,1.1675276,77.79373,1.1675276,69.30772,2.1080148,69.30772,2.1080148,65.88909,0.5266627,65.88909,0.5266627,77.664505,2.4101279,77.664505,2.4101279,67.11309,0.32016638,67.11309,0.32016638,54.275658,1.1557456,54.275658,1.1557456,73.73601,2.317798,73.73601,2.317798,72.13764,0.37580544,72.13764,0.37580544,68.34893,0.9284141,68.34893,0.9284141,101.28893,1.4504795,101.28893,1.4504795,88.69747,1.4973191,88.69747,1.4973191,72.07234,0.05785039,72.07234,0.05785039,89.35212,2.2900522,89.35212,2.2900522,78.850044,0.87217,78.850044,0.87217,65.67296,1.570415,65.67296,1.570415,68.54664,1.1976515,68.54664,1.1976515,80.00982,2.3353064,80.00982,2.3353064,67.733475,0.102019526,67.733475,0.102019526,53.322983,1.2302356,53.322983,1.2302356,74.50571,2.205712,74.50571,2.205712,71.54264,0.62650514,71.54264,0.62650514,67.356316,-0.015000682,67.356316,-0.015000682,103.62439,2.5511107,103.62439,2.5511107,90.21928,1.0996095,90.21928,1.0996095,71.693985,0.42996538,71.693985,0.42996538,88.11127,1.392389,88.11127,1.392389,80.567825,1.885607,80.567825,1.885607
79.29922,1.0471927,79.29922,1.0471927,69.523476,1.4852929,69.523476,1.4852929,69.68278,0.4733094,69.68278,0.4733094,79.53705,2.5961738,79.53705,2.5961738,71.13023,0.21692312,71.13023,0.21692312,56.55159,1.1907239,56.55159,1.1907239,74.01709,1.7809814,74.01709,1.7809814,74.58201,-0.29500765,74.58201,-0.29500765,66.68706,-0.0096486285,66.68706,-0.0096486285,104.88343,1.9532182,104.88343,1.9532182,90.302635,1.0288831,90.302635,1.0288831,70.8416,0.52096653,70.8416,0.52096653,89.96173,2.1782482,89.96173,2.1782482,78.900185,1.1921378,78.900185,1.1921378,70.34256,2.1479313,70.34256,2.1479313,66.78265,0.53935224,66.78265,0.53935224,78.75917,2.4466507,78.75917,2.4466507,68.05071,0.32946035,68.05071,0.32946035,55.060898,1.1821783,55.060898,1.1821783,74.79815,2.3496864,74.79815,2.3496864,73.17658,0.38604766,73.17658,0.38604766,69.360794,0.9576024,69.360794,0.9576024,102.714455,1.4797533,102.714455,1.4797533,89.95727,1.5229174,89.95727,1.5229174,73.12935,0.05686574,73.12935,0.05686574,90.637825,2.3273394,90.637825,2.3273394,79.98799,0.8882127,79.98799,0.8882127,66.598785,1.598567,66.598785,1.598567,69.496025,1.2250278,69.496025,1.2250278,81.169014,2.3679717,81.169014,2.3679717,68.688416,0.11046152,68.688416,0.11046152,54.07255,1.2500544,54.07255,1.2500544,75.59185,2.2300653,75.59185,2.2300653,72.5587,0.63909096,72.5587,0.63909096,68.33924,-0.016657935,68.33924,-0.016657935,105.113525,2.5907497,105.113525,2.5907497,91.52556,1.119155,91.52556,1.119155,72.73338,0.43524268,72.73338,0.43524268,89.36191,1.4128457,89.36191,1.4128457,81.7533,1.9210905,81.7533,1.9210905
80.41724,1.0644091,80.41724,1.0644091,70.535164,1.5081346,70.535164,1.5081346,70.66326,0.4782202,70.66326,0.4782202,80.65111,2.6330037,80.65111,2.6330037,72.15323,0.21220107,72.15323,0.21220107,57.37431,1.210455,57.37431,1.210455,75.05582,1.8051543,75.05582,1.8051543,75.65837,-0.30244097,75.65837,-0.30244097,67.62261,-0.010050609,67.62261,-0.010050609,106.37991,1.9751823,106.37991,1.9751823,91.573555,1.0393633,91.573555,1.0393633,71.83573,0.53234327,71.83573,0.53234327,91.23051,2.2141173,91.23051,2.2141173,80.00649,1.2178369,80.00649,1.2178369,71.378716,2.1876733,71.378716,2.1876733,67.67493,0.55202377,67.67493,0.55202377,79.85349,2.4820926,79.85349,2.4820926,68.98786,0.33907548,68.98786,0.33907548,55.84668,1.2091476,55.84668,1.2091476,75.86037,2.382596,75.86037,2.382596,74.21589,0.3946673,74.21589,0.3946673,70.37328,0.9870238,70.37328,0.9870238,104.13923,1.5077246,104.13923,1.5077246,91.216835,1.5477971,91.216835,1.5477971,74.1871,0.055522405,74.1871,0.055522405,91.92384,2.361853,91.92384,2.361853,81.126366,0.90387666,81.126366,0.90387666,67.52428,1.626338,67.52428,1.626338,70.443825,1.2533089,70.443825,1.2533089,82.32861,2.4003038,82.32861,2.4003038,69.643005,0.120798305,69.643005,0.120798305,54.821785,1.2704494,54.821785,1.2704494,76.6785,2.2553122,76.6785,2.2553122,73.57466,0.65106446,73.57466,0.65106446,69.32271,-0.016627654,69.32271,-0.016627654,106.60275,2.6296525,106.60275,2.6296525,92.832375,1.1393316,92.832375,1.1393316,73.77292,0.44056383,73.77292,0.44056383,90.61239,1.4337784,90.61239,1.4337784,82.93981,1.9549756,82.93981,1.9549756
81.53529,1.0810955,81.53529,1.0810955,71.547714,1.5318112,71.547714,1.5318112,71.643845,0.48466793,71.643845,0.48466793,81.76496,2.6703112,81.76496,2.6703112,73.176834,0.20633829,73.176834,0.20633829,58.19776,1.2298411,58.19776,1.2298411,76.0944,1.8293693,76.0944,1.8293693,76.735565,-0.30943945,76.735565,-0.30943945,68.55804,-0.010917973,68.55804,-0.010917973,107.87711,1.9965364,107.87711,1.9965364,92.8445,1.0513061,92.8445,1.0513061,72.82981,0.54342073,72.82981,0.54342073,92.49931,2.2529573,92.49931,2.2529573,81.11265,1.2443439,81.11265,1.2443439,72.41623,2.2262943,72.41623,2.2262943,68.56595,0.5652238,68.56595,0.5652238,80.94741,2.5185957,80.94741,2.5185957,69.92455,0.3474677,69.92455,0.3474677,56.63302,1.2367823,56.63302,1.2367823,76.922676,2.417729,76.922676,2.417729,75.25553,0.40383035,75.25553,0.40383035,71.38634,1.018535,71.38634,1.018535,105.563225,1.5352802,105.563225,1.5352802,92.476204,1.5721126,92.476204,1.5721126,75.2456,0.052993078,75.2456,0.052993078,93.21006,2.3964996,93.21006,2.3964996,82.26514,0.91897136,82.26514,0.91897136,68.44944,1.6529127,68.44944,1.6529127,71.390015,1.2810415,71.390015,1.2810415,83.48862,2.4322832,83.48862,2.4322832,70.597305,0.13076107,70.597305,0.13076107,55.570656,1.2910883,55.570656,1.2910883,77.76568,2.2809248,77.76568,2.2809248,74.59054,0.6622447,74.59054,0.6622447,70.30669,-0.01710246,70.30669,-0.01710246,108.09203,2.6689918,108.09203,2.6689918,94.13977,1.1594375,94.13977,1.1594375,74.812584,0.44530085,74.812584,0.44530085,91.86265,1.4568233,91.86265,1.4568233,84.127335,1.9873233,84.127335,1.9873233
82.65336,1.098675,82.65336,1.098675,72.56121,1.5552815,72.56121,1.5552815,72.624596,0.49164945,72.624596,0.49164945,82.87857,2.7082582,82.87857,2.7082582,74.201035,0.20133428,74.201035,0.20133428,59.02204,1.2482289,59.02204,1.2482289,77.13285,1.8544213,77.13285,1.8544213,77.81354,-0.3149591,77.81354,-0.3149591,69.49334,-0.010339308,69.49334,-0.010339308,109.37514,2.016282,109.37514,2.016282,94.11548,1.0625936,94.11548,1.0625936,73.82378,0.5543895,73.82378,0.5543895,93.768166,2.292518,93.768166,2.292518,82.21868,1.2702695,82.21868,1.2702695,73.4551,2.2639368,73.4551,2.2639368,69.455696,0.577979,69.455696,0.577979,82.040886,2.5570374,82.040886,2.5570374,70.860794,0.35522357,70.860794,0.35522357,57.4199,1.2657424,57.4199,1.2657424,77.9852,2.45219,77.9852,2.45219,76.29548,0.41476306,76.29548,0.41476306,72.39995,1.049643,72.39995,1.049643,106.98643,1.5644433,106.98643,1.5644433,93.735374,1.5963378,93.735374,1.5963378,76.30478,0.04955235,76.30478,0.04955235,94.49645,2.4331107,94.49645,2.4331107,83.4043,0.9338701,83.4043,0.9338701,69.37422,1.6798139,69.37422,1.6798139,72.33458,1.3075703,72.33458,1.3075703,84.64902,2.4635215,84.64902,2.4635215,71.5513,0.13956247,71.5513,0.13956247,56.319183,1.3109987,56.319183,1.3109987,78.85339,2.3058124,78.85339,2.3058124,75.6063,0.67451084,75.6063,0.67451084,71.29116,-0.019785728,71.29116,-0.019785728,109.581436,2.7086027,109.581436,2.7086027,95.44775,1.1788176,95.44775,1.1788176,75.8524,0.44966358,75.8524,0.44966358,93.11272,1.4794797,93.11272,1.4794797,85.31581,2.0194433,85.31581,2.0194433
83.7715,1.1167635,83.7715,1.1167635,73.57571,1.5780381,73.57571,1.5780381,73.60559,0.49721304,73.60559,0.49721304,83.99199,2.745902,83.99199,2.745902,75.22586,0.1969298,75.22586,0.1969298,59.84716,1.267282,59.84716,1.267282,78.1711,1.8796417,78.1711,1.8796417,78.892265,-0.3204524,78.892265,-0.3204524,70.42859,-0.009317312,70.42859,-0.009317312,110.87392,2.0367482,110.87392,2.0367482,95.386475,1.0707331,95.386475,1.0707331,74.81763,0.5650563,74.81763,0.5650563,95.037155,2.330623,95.037155,2.330623,83.32462,1.2951845,83.32462,1.2951845,74.49532,2.3017185,74.49532,2.3017185,70.344215,0.5886744,70.344215,0.5886744,83.13401,2.5950933,83.13401,2.5950933,71.796616,0.36357707,71.796616,0.36357707,58.207302,1.2953019,58.207302,1.2953019,79.04797,2.4852338,79.04797,2.4852338,77.33576,0.42593557,77.33576,0.42593557,73.41406,1.0794916,73.41406,1.0794916,108.408844,1.594509,108.408844,1.594509,94.994385,1.6197594,94.994385,1.6197594,77.36467,0.046373744,77.36467,0.046373744,95.783066,2.4688945,95.783066,2.4688945,84.54387,0.9486151,84.54387,0.9486151,70.298615,1.707266,70.298615,1.707266,73.27747,1.3337842,73.27747,1.3337842,85.80976,2.494849,85.80976,2.494849,72.50492,0.14957543,72.50492,0.14957543,57.067398,1.330446,57.067398,1.330446,79.94166,2.3294458,79.94166,2.3294458,76.621994,0.68703794,76.621994,0.68703794,72.27615,-0.023225786,72.27615,-0.023225786,111.07104,2.7465382,111.07104,2.7465382,96.75621,1.1974194,96.75621,1.1974194,76.89231,0.4548296,76.89231,0.4548296,94.362595,1.500646,94.362595,1.500646,86.505226,2.0524666,86.505226,2.0524666
84.889786,1.1338971,84.889786,1.1338971,74.59118,1.6003569,74.59118,1.6003569,74.58678,0.50257516,74.58678,0.50257516,85.10523,2.7824123,85.10523,2.7824123,76.251335,0.19042638,76.251335,0.19042638,60.673138,1.286617,60.673138,1.286617,79.209175,1.9041951,79.209175,1.9041951,79.971756,-0.32679394,79.971756,-0.32679394,71.36381,-0.009953566,71.36381,-0.009953566,112.37338,2.05987,112.37338,2.05987,96.65748,1.0785227,96.65748,1.0785227,75.81141,0.57627004,75.81141,0.57627004,96.30625,2.3679285,96.30625,2.3679285,84.430405,1.3206058,84.430405,1.3206058,75.53692,2.3400748,75.53692,2.3400748,71.2315,0.59954107,71.2315,0.59954107,84.22683,2.6318133,84.22683,2.6318133,72.732,0.3725984,72.732,0.3725984,58.995304,1.3237534,58.995304,1.3237534,80.11084,2.5185106,80.11084,2.5185106,78.376366,0.43644702,78.376366,0.43644702,74.42861,1.1104276,74.42861,1.1104276,109.83043,1.6237414,109.83043,1.6237414,96.253204,1.6438006,96.253204,1.6438006,78.42535,0.044356037,78.42535,0.044356037,97.06992,2.5032804,97.06992,2.5032804,85.6839,0.9635132,85.6839,0.9635132,71.22266,1.734574,71.22266,1.734574,74.21862,1.3612034,74.21862,1.3612034,86.97082,2.5274558,86.97082,2.5274558,73.458206,0.16076091,73.458206,0.16076091,57.815254,1.350159,57.815254,1.350159,81.03043,2.3527513,81.03043,2.3527513,77.63767,0.6983598,77.63767,0.6983598,73.26169,-0.025877837,73.26169,-0.025877837,112.56081,2.7840993,112.56081,2.7840993,98.06513,1.2154803,98.06513,1.2154803,77.932335,0.45967436,77.932335,0.45967436,95.61229,1.5229285,95.61229,1.5229285,87.695625,2.0863912,87.695625,2.0863912
86.00818,1.1509626,86.00818,1.1509626,75.60762,1.622225,75.60762,1.622225,75.568115,0.5101946,75.568115,0.5101946,86.21831,2.818652,86.21831,2.818652,77.27741,0.18285307,77.27741,0.18285307,61.49997,1.3046652,61.49997,1.3046652,80.24714,1.928917,80.24714,1.928917,81.05203,-0.3330839,81.05203,-0.3330839,72.29896,-0.01131963,72.29896,-0.01131963,113.87351,2.0835412,113.87351,2.0835412,97.9285,1.0880276,97.9285,1.0880276,76.80511,0.58794034,76.80511,0.58794034,97.575424,2.4054728,97.575424,2.4054728,85.536,1.3475804,85.536,1.3475804,76.57983,2.378799,76.57983,2.378799,72.117546,0.6118335,72.117546,0.6118335,85.3193,2.6686337,85.3193,2.6686337,73.66695,0.38174924,73.66695,0.38174924,59.78394,1.3515613,59.78394,1.3515613,81.17379,2.5522616,81.17379,2.5522616,79.41724,0.44663945,79.41724,0.44663945,75.44354,1.1427972,75.44354,1.1427972,111.2512,1.6519263,111.2512,1.6519263,97.51181,1.6693612,97.51181,1.6693612,79.486824,0.043190185,79.486824,0.043190185,98.35699,2.5382242,98.35699,2.5382242,86.82439,0.97968984,86.82439,0.97968984,72.14635,1.762186,72.14635,1.762186,75.158,1.3886987,75.158,1.3886987,88.13225,2.5591965,88.13225,2.5591965,74.41122,0.17085014,74.41122,0.17085014,58.56273,1.3701808,58.56273,1.3701808,82.1197,2.376932,82.1197,2.376932,78.65328,0.7093764,78.65328,0.7093764,74.24776,-0.027917502,74.24776,-0.027917502,114.050735,2.8225822,114.050735,2.8225822,99.374535,1.233933,99.374535,1.233933,78.97255,0.4624067,78.97255,0.4624067,96.86181,1.545956,96.86181,1.545956,88.887024,2.1198459,88.887024,2.1198459
87.12659,1.1688962,87.12659,1.1688962,76.625,1.6437562,76.625,1.6437562,76.54967,0.5184167,76.54967,0.5184167,87.33121,2.8556378,87.33121,2.8556378,78.30408,0.17594463,78.30408,0.17594463,62.327602,1.3225801,62.327602,1.3225801,81.28501,1.9540733,81.28501,1.9540733,82.133156,-0.33952543,82.133156,-0.33952543,73.23404,-0.011584127,73.23404,-0.011584127,115.37429,2.1043239,115.37429,2.1043239,99.19953,1.097192,99.19953,1.097192,77.79871,0.5988855,77.79871,0.5988855,98.84469,2.443812,98.84469,2.443812,86.64149,1.3743746,86.64149,1.3743746,77.62409,2.4168723,77.62409,2.4168723,73.0024,0.62315625,73.0024,0.62315625,86.411415,2.7055984,86.411415,2.7055984,74.6015,0.39007342,74.6015,0.39007342,60.573154,1.3802102,60.573154,1.3802102,82.236885,2.5858939,82.236885,2.5858939,80.45838,0.45717084,80.45838,0.45717084,76.4589,1.1746709,76.4589,1.1746709,112.67114,1.6805623,112.67114,1.6805623,98.770256,1.6937838,98.770256,1.6937838,80.54906,0.04176808,80.54906,0.04176808,99.64423,2.5731893,99.64423,2.5731893,87.96538,0.9963753,87.96538,0.9963753,73.06972,1.7896556,73.06972,1.7896556,76.09556,1.4147114,76.09556,1.4147114,89.29408,2.588379,89.29408,2.588379,75.3639,0.18009652,75.3639,0.18009652,59.309856,1.3901023,59.309856,1.3901023,83.20952,2.4011745,83.20952,2.4011745,79.66877,0.7204931,79.66877,0.7204931,75.23438,-0.030273339,75.23438,-0.030273339,115.540886,2.8601003,115.540886,2.8601003,100.684456,1.2530695,100.684456,1.2530695,80.01294,0.46458036,80.01294,0.46458036,98.11112,1.567445,98.11112,1.567445,90.07943,2.1524146,90.07943,2.1524146
88.245026,1.1867791,88.245026,1.1867791,77.64328,1.665534,77.64328,1.665534,77.53147,0.5238662,77.53147,0.5238662,88.443954,2.8924112,88.443954,2.8924112,79.33134,0.16884246,79.33134,0.16884246,63.15597,1.3417574,63.15597,1.3417574,82.32282,1.9790857,82.32282,1.9790857,83.21508,-0.34590596,83.21508,-0.34590596,74.1691,-0.011123177,74.1691,-0.011123177,116.875694,2.1231391,116.875694,2.1231391,100.470604,1.1057236,100.470604,1.1057236,78.79222,0.6091267,78.79222,0.6091267,100.11404,2.4826329,100.11404,2.4826329,87.746925,1.3995918,87.746925,1.3995918,78.66981,2.4534326,78.66981,2.4534326,73.886116,0.6333378,73.886116,0.6333378,87.503174,2.7423093,87.503174,2.7423093,75.53568,0.39770162,75.53568,0.39770162,61.362984,1.409324,61.362984,1.409324,83.300125,2.6193757,83.300125,2.6193757,81.49985,0.4678036,81.49985,0.4678036,77.474724,1.2055886,77.474724,1.2055886,114.09021,1.7105784,114.09021,1.7105784,100.02858,1.716077,100.02858,1.716077,81.61202,0.03881456,81.61202,0.03881456,100.93168,2.6075008,100.93168,2.6075008,89.10683,1.0113578,89.10683,1.0113578,73.99283,1.8163393,73.99283,1.8163393,77.03121,1.4407411,77.03121,1.4407411,90.45625,2.6176422,90.45625,2.6176422,76.316284,0.19073221,76.316284,0.19073221,60.056625,1.409371,60.056625,1.409371,84.29991,2.4248219,84.29991,2.4248219,80.68415,0.73175806,80.68415,0.73175806,76.2216,-0.033088468,76.2216,-0.033088468,117.03123,2.8964787,117.03123,2.8964787,101.99491,1.271671,101.99491,1.271671,81.05346,0.4678251,81.05346,0.4678251,99.360176,1.5883886,99.360176,1.5883886,91.27283,2.184856,91.27283,2.184856
89.36349,1.2042074,89.36349,1.2042074,78.66248,1.6871915,78.66248,1.6871915,78.51347,0.5276575,78.51347,0.5276575,89.55653,2.9285634,89.55653,2.9285634,80.35917,0.16142215,80.35917,0.16142215,63.98515,1.3614151,63.98515,1.3614151,83.36055,2.0040102,83.36055,2.0040102,84.297775,-0.3518225,84.297775,-0.3518225,75.10412,-0.011098211,75.10412,-0.011098211,118.37766,2.1452153,118.37766,2.1452153,101.74178,1.114639,101.74178,1.114639,79.785614,0.6195582,79.785614,0.6195582,101.38345,2.5214067,101.38345,2.5214067,88.852264,1.4253844,88.852264,1.4253844,79.71692,2.4899254,79.71692,2.4899254,74.7686,0.6441251,74.7686,0.6441251,88.594536,2.7797213,88.594536,2.7797213,76.46945,0.40617093,76.46945,0.40617093,62.15346,1.4379747,62.15346,1.4379747,84.363464,2.6531138,84.363464,2.6531138,82.5416,0.47794226,82.5416,0.47794226,78.49093,1.2370758,78.49093,1.2370758,115.50838,1.7406018,115.50838,1.7406018,101.286736,1.7387466,101.286736,1.7387466,82.67572,0.033915844,82.67572,0.033915844,102.21932,2.641877,102.21932,2.641877,90.24871,1.025255,90.24871,1.025255,74.915634,1.8435158,74.915634,1.8435158,77.96488,1.4671935,77.96488,1.4671935,91.61869,2.648905,91.61869,2.648905,77.26838,0.20310584,77.26838,0.20310584,60.803,1.4280508,60.803,1.4280508,85.390884,2.4486127,85.390884,2.4486127,81.69942,0.7446861,81.69942,0.7446861,77.209366,-0.03579197,77.209366,-0.03579197,118.52172,2.9339068,118.52172,2.9339068,103.3059,1.2890949,103.3059,1.2890949,82.094055,0.47105685,82.094055,0.47105685,100.60897,1.6105181,100.60897,1.6105181,92.46719,2.2163713,92.46719,2.2163713
90.481995,1.2223318,90.481995,1.2223318,79.68268,1.7078819,79.68268,1.7078819,79.49567,0.5332892,79.49567,0.5332892,90.66894,2.9650326,90.66894,2.9650326,81.38761,0.15422261,81.38761,0.15422261,64.81518,1.3803948,64.81518,1.3803948,84.39816,2.0292628,84.39816,2.0292628,85.38126,-0.35918108,85.38126,-0.35918108,76.03904,-0.011624654,76.03904,-0.011624654,119.880196,2.1708066,119.880196,2.1708066,103.01304,1.1226493,103.01304,1.1226493,80.77889,0.63022333,80.77889,0.63022333,102.65297,2.5601013,102.65297,2.5601013,89.957466,1.4526818,89.957466,1.4526818,80.765366,2.5273972,80.765366,2.5273972,75.649864,0.65526474,75.649864,0.65526474,89.68557,2.8177607,89.68557,2.8177607,77.40281,0.41497773,77.40281,0.41497773,62.944542,1.4670408,62.944542,1.4670408,85.42689,2.6866143,85.42689,2.6866143,83.58365,0.48861548,83.58365,0.48861548,79.507454,1.2693136,79.507454,1.2693136,116.92563,1.7696825,116.92563,1.7696825,102.54471,1.7624757,102.54471,1.7624757,83.740135,0.029471217,83.740135,0.029471217,103.507195,2.6758547,103.507195,2.6758547,91.39103,1.040901,91.39103,1.040901,75.83809,1.8716072,75.83809,1.8716072,78.896576,1.4931052,78.896576,1.4931052,92.78145,2.6802435,92.78145,2.6802435,78.220146,0.21560566,78.220146,0.21560566,61.548977,1.4469322,61.548977,1.4469322,86.48239,2.4720297,86.48239,2.4720297,82.71459,0.75842446,82.71459,0.75842446,78.197624,-0.038436525,78.197624,-0.038436525,120.012375,2.9718456,120.012375,2.9718456,104.61742,1.3063201,104.61742,1.3063201,83.13471,0.4733655,83.13471,0.4733655,101.857544,1.6328921,101.857544,1.6328921,93.66254,2.2457771,93.66254,2.2457771
91.60054,1.2414978,91.60054,1.2414978,80.703835,1.7284409,80.703835,1.7284409,80.478096,0.54048246,80.478096,0.54048246,91.78122,3.001487,91.78122,3.001487,82.416626,0.1469209,82.416626,0.1469209,65.64603,1.3988584,65.64603,1.3988584,85.4357,2.0547426,85.4357,2.0547426,86.46557,-0.3675567,86.46557,-0.3675567,76.97392,-0.012183502,76.97392,-0.012183502,121.38339,2.1942835,121.38339,2.1942835,104.28437,1.1296748,104.28437,1.1296748,81.77211,0.6407259,81.77211,0.6407259,103.92256,2.5989296,103.92256,2.5989296,91.062546,1.4795598,91.062546,1.4795598,81.81518,2.5643702,81.81518,2.5643702,76.53,0.6659034,76.53,0.6659034,90.77627,2.8554575,90.77627,2.8554575,78.33574,0.4226352,78.33574,0.4226352,63.736176,1.4972075,63.736176,1.4972075,86.49045,2.7185812,86.49045,2.7185812,84.62604,0.5003236,84.62604,0.5003236,80.524315,1.3009477,80.524315,1.3009477,118.341965,1.7995677,118.341965,1.7995677,103.80245,1.7855585,103.80245,1.7855585,84.805305,0.02800304,84.805305,0.02800304,104.79529,2.7096317,104.79529,2.7096317,92.53383,1.057958,92.53383,1.057958,76.76023,1.8997025,76.76023,1.8997025,79.82625,1.5192765,79.82625,1.5192765,93.944595,2.7101727,93.944595,2.7101727,79.17161,0.22710484,79.17161,0.22710484,62.294556,1.4660896,62.294556,1.4660896,87.57441,2.4947858,87.57441,2.4947858,83.72971,0.7705054,83.72971,0.7705054,79.18639,-0.04145461,79.18639,-0.04145461,121.50323,3.008355,121.50323,3.008355,105.929436,1.324108,105.929436,1.324108,84.175446,0.47477278,84.175446,0.47477278,103.10587,1.6547781,103.10587,1.6547781,94.85882,2.2745197,94.85882,2.2745197
92.719124,1.2595731,92.719124,1.2595731,81.725914,1.7494936,81.725914,1.7494936,81.460815,0.5469765,81.460815,0.5469765,92.893364,3.0373235,92.893364,3.0373235,83.44619,0.13848905,83.44619,0.13848905,66.47771,1.4176149,66.47771,1.4176149,86.47315,2.0795817,86.47315,2.0795817,87.55075,-0.37408322,87.55075,-0.37408322,77.90885,-0.012589379,77.90885,-0.012589379,122.887245,2.2160215,122.887245,2.2160215,105.5558,1.136875,105.5558,1.136875,82.7653,0.6508183,82.7653,0.6508183,105.192184,2.6383045,105.192184,2.6383045,92.167534,1.5056386,92.167534,1.5056386,82.86636,2.6002157,82.86636,2.6002157,77.40897,0.6762812,77.40897,0.6762812,91.86657,2.8931568,91.86657,2.8931568,79.26825,0.4303465,79.26825,0.4303465,64.52839,1.5275649,64.52839,1.5275649,87.55416,2.749473,87.55416,2.749473,85.66876,0.5117332,85.66876,0.5117332,81.54142,1.3323379,81.54142,1.3323379,119.75739,1.830884,119.75739,1.830884,105.05995,1.8078759,105.05995,1.8078759,85.87124,0.02726284,85.87124,0.02726284,106.08357,2.743767,106.08357,2.743767,93.67714,1.073654,93.67714,1.073654,77.682045,1.9271666,77.682045,1.9271666,80.75383,1.5457147,80.75383,1.5457147,95.10809,2.7395098,95.10809,2.7395098,80.12275,0.23857774,80.12275,0.23857774,63.03975,1.4848298,63.03975,1.4848298,88.66694,2.5181086,88.66694,2.5181086,84.7448,0.7816394,84.7448,0.7816394,80.175705,-0.04504777,80.175705,-0.04504777,122.9943,3.0437791,122.9943,3.0437791,107.241974,1.3415805,107.241974,1.3415805,85.21623,0.4759858,85.21623,0.4759858,104.35393,1.6769718,104.35393,1.6769718,96.05604,2.304639,96.05604,2.304639
93.837746,1.2760401,93.837746,1.2760401,82.74894,1.7695447,82.74894,1.7695447,82.443855,0.5527447,82.443855,0.5527447,94.00539,3.0734115,94.00539,3.0734115,84.47632,0.12853557,84.47632,0.12853557,67.31019,1.4365408,67.31019,1.4365408,87.51048,2.1044424,87.51048,2.1044424,88.63682,-0.38024956,88.63682,-0.38024956,78.843796,-0.01346494,78.843796,-0.01346494,124.39172,2.2401197,124.39172,2.2401197,106.8273,1.1437941,106.8273,1.1437941,83.758484,0.66022176,83.758484,0.66022176,106.46186,2.6771264,106.46186,2.6771264,93.2724,1.5316579,93.2724,1.5316579,83.91889,2.6362853,83.91889,2.6362853,78.286804,0.6865377,78.286804,0.6865377,92.95653,2.9311545,92.95653,2.9311545,80.20035,0.43919864,80.20035,0.43919864,65.32118,1.5577725,65.32118,1.5577725,88.61799,2.7809088,88.61799,2.7809088,86.711815,0.52306914,86.711815,0.52306914,82.55873,1.3641394,82.55873,1.3641394,121.17194,1.8611044,121.17194,1.8611044,106.31724,1.8311183,106.31724,1.8311183,86.937935,0.023862777,86.937935,0.023862777,107.372116,2.7764945,107.372116,2.7764945,94.82092,1.0883293,94.82092,1.0883293,78.603546,1.9540232,78.603546,1.9540232,81.67934,1.571263,81.67934,1.571263,96.271965,2.7684395,96.271965,2.7684395,81.07359,0.2507224,81.07359,0.2507224,63.78459,1.5028137,63.78459,1.5028137,89.75999,2.5413487,89.75999,2.5413487,85.75983,0.7940405,85.75983,0.7940405,81.16559,-0.049072742,81.16559,-0.049072742,124.485535,3.0797262,124.485535,3.0797262,108.55505,1.3580638,108.55505,1.3580638,86.25706,0.47803375,86.25706,0.47803375,105.60176,1.6994858,105.60176,1.6994858,97.254234,2.33509,97.254234,2.33509
94.95638,1.293528,94.95638,1.293528,83.77293,1.7880787,83.77293,1.7880787,83.427185,0.5586242,83.427185,0.5586242,95.11729,3.1097617,95.11729,3.1097617,85.50701,0.11854415,85.50701,0.11854415,68.14352,1.4551418,68.14352,1.4551418,88.54768,2.1307364,88.54768,2.1307364,89.72371,-0.38877258,89.72371,-0.38877258,79.778725,-0.015248723,79.778725,-0.015248723,125.89687,2.2643442,125.89687,2.2643442,108.09893,1.1498251,108.09893,1.1498251,84.75168,0.6693183,84.75168,0.6693183,107.731674,2.7143877,107.731674,2.7143877,94.37716,1.557472,94.37716,1.557472,84.97279,2.6724353,84.97279,2.6724353,79.163536,0.69630504,79.163536,0.69630504,94.04616,2.9686122,94.04616,2.9686122,81.13205,0.44767103,81.13205,0.44767103,66.114555,1.5877832,66.114555,1.5877832,89.68191,2.813055,89.68191,2.813055,87.75519,0.53518784,87.75519,0.53518784,83.576294,1.3950688,83.576294,1.3950688,122.58559,1.8900038,122.58559,1.8900038,107.57437,1.8550372,107.57437,1.8550372,88.005394,0.019083058,88.005394,0.019083058,108.660934,2.8075955,108.660934,2.8075955,95.96515,1.1040531,95.96515,1.1040531,79.52472,1.9809886,79.52472,1.9809886,82.602745,1.5960056,82.602745,1.5960056,97.43624,2.7968519,97.43624,2.7968519,82.02421,0.26265138,82.02421,0.26265138,64.52908,1.5204571,64.52908,1.5204571,90.85359,2.5632038,90.85359,2.5632038,86.774796,0.80736077,86.774796,0.80736077,82.15599,-0.053173676,82.15599,-0.053173676,125.976875,3.1165342,125.976875,3.1165342,109.86867,1.3749983,109.86867,1.3749983,87.29792,0.4805396,87.29792,0.4805396,106.84935,1.7217798,106.84935,1.7217798,98.45347,2.36366,98.45347,2.36366
96.07507,1.3120008,96.07507,1.3120008,84.797874,1.806514,84.797874,1.806514,84.410805,0.56478447,84.410805,0.56478447,96.229034,3.1451817,96.229034,3.1451817,86.53826,0.10945179,86.53826,0.10945179,68.9777,1.4735569,68.9777,1.4735569,89.58474,2.1571102,89.58474,2.1571102,90.81139,-0.39794284,90.81139,-0.39794284,80.71357,-0.016810803,80.71357,-0.016810803,127.40273,2.2868793,127.40273,2.2868793,109.37067,1.1549177,109.37067,1.1549177,85.74484,0.6785752,85.74484,0.6785752,109.00156,2.751849,109.00156,2.751849,95.48181,1.5833615,95.48181,1.5833615,86.02813,2.7076998,86.02813,2.7076998,80.03914,0.7064328,80.03914,0.7064328,95.13545,3.005671,95.13545,3.005671,82.063354,0.45511132,82.063354,0.45511132,66.90854,1.6176763,66.90854,1.6176763,90.74594,2.845082,90.74594,2.845082,88.798874,0.5470389,88.798874,0.5470389,84.594055,1.425484,84.594055,1.425484,123.998245,1.9201214,123.998245,1.9201214,108.831345,1.877503,108.831345,1.877503,89.07362,0.015072524,89.07362,0.015072524,109.94994,2.840107,109.94994,2.840107,97.109825,1.1203172,97.109825,1.1203172,80.44553,2.008562,80.44553,2.008562,83.52393,1.620596,83.52393,1.620596,98.60085,2.825376,98.60085,2.825376,82.97453,0.2751696,82.97453,0.2751696,65.27321,1.5385095,65.27321,1.5385095,91.94771,2.5854645,91.94771,2.5854645,87.789696,0.81933695,87.789696,0.81933695,83.14692,-0.057482447,83.14692,-0.057482447,127.468376,3.1527977,127.468376,3.1527977,111.18278,1.3925442,111.18278,1.3925442,88.33883,0.4822232,88.33883,0.4822232,108.09669,1.7436734,108.09669,1.7436734,99.65371,2.3910255,99.65371,2.3910255
97.193825,1.3295578,97.193825,1.3295578,85.82378,1.8254988,85.82378,1.8254988,85.39472,0.5708761,85.39472,0.5708761,97.34064,3.1797366,97.34064,3.1797366,87.5701,0.09943042,87.5701,0.09943042,69.812744,1.4918,69.812744,1.4918,90.62167,2.182676,90.62167,2.182676,91.89988,-0.40607238,91.89988,-0.40607238,81.64834,-0.017785363,81.64834,-0.017785363,128.90929,2.3101902,128.90929,2.3101902,110.642426,1.1601285,110.642426,1.1601285,86.73794,0.68771213,86.73794,0.68771213,110.271484,2.7905781,110.271484,2.7905781,96.586365,1.6095542,96.586365,1.6095542,87.08487,2.7435415,87.08487,2.7435415,80.9136,0.7170845,80.9136,0.7170845,96.224396,3.043469,96.224396,3.043469,82.994255,0.46322623,82.994255,0.46322623,67.703094,1.6482683,67.703094,1.6482683,91.810135,2.8769057,91.810135,2.8769057,89.8429,0.55816865,89.8429,0.55816865,85.6119,1.4570618,85.6119,1.4570618,125.409966,1.9504166,125.409966,1.9504166,110.088196,1.8990518,110.088196,1.8990518,90.142586,0.011104958,90.142586,0.011104958,111.23912,2.8735535,111.23912,2.8735535,98.25497,1.13558,98.25497,1.13558,81.36599,2.036456,81.36599,2.036456,84.44285,1.6454029,84.44285,1.6454029,99.76582,2.854091,99.76582,2.854091,83.924545,0.28938368,83.924545,0.28938368,66.01699,1.5567954,66.01699,1.5567954,93.042305,2.6089184,93.042305,2.6089184,88.80453,0.8300842,88.80453,0.8300842,84.13835,-0.062695056,84.13835,-0.062695056,128.96008,3.1881566,128.96008,3.1881566,112.49737,1.4087415,112.49737,1.4087415,89.3798,0.48265904,89.3798,0.48265904,109.34377,1.7655807,109.34377,1.7655807,100.85485,2.4190562,100.85485,2.4190562
98.31256,1.3471453,98.31256,1.3471453,86.85061,1.8444235,86.85061,1.8444235,86.378914,0.576788,86.378914,0.576788,98.45208,3.214399,98.45208,3.214399,88.60258,0.08725042,88.60258,0.08725042,70.64867,1.509776,70.64867,1.509776,91.65844,2.2092638,91.65844,2.2092638,92.98917,-0.41438544,92.98917,-0.41438544,82.583115,-0.019411238,82.583115,-0.019411238,130.41652,2.3347862,130.41652,2.3347862,111.91422,1.1666337,111.91422,1.1666337,87.73098,0.69567007,87.73098,0.69567007,111.54155,2.8287673,111.54155,2.8287673,97.690834,1.6353297,97.690834,1.6353297,88.142944,2.7805195,88.142944,2.7805195,81.78699,0.72651607,81.78699,0.72651607,97.312996,3.0816476,97.312996,3.0816476,83.92471,0.4721079,83.92471,0.4721079,68.498245,1.6790646,68.498245,1.6790646,92.87446,2.9087431,92.87446,2.9087431,90.88726,0.56987566,90.88726,0.56987566,86.629845,1.4883478,86.629845,1.4883478,126.8208,1.9792603,126.8208,1.9792603,111.344955,1.9218487,111.344955,1.9218487,91.212265,0.0064668357,91.212265,0.0064668357,112.52854,2.9044344,112.52854,2.9044344,99.40059,1.1499641,99.40059,1.1499641,82.28612,2.0637932,82.28612,2.0637932,85.35949,1.6704196,85.35949,1.6704196,100.931206,2.8824825,100.931206,2.8824825,84.87427,0.30346975,84.87427,0.30346975,66.76042,1.5744152,66.76042,1.5744152,94.137436,2.63131,94.137436,2.63131,89.81932,0.8418345,89.81932,0.8418345,85.130226,-0.06835775,85.130226,-0.06835775,130.45198,3.2235234,130.45198,3.2235234,113.81244,1.4246632,113.81244,1.4246632,90.42083,0.48170495,90.42083,0.48170495,110.59057,1.7879789,110.59057,1.7879789,102.05695,2.4470103,102.05695,2.4470103
99.43133,1.365656,99.43133,1.365656,87.878395,1.8625406,87.878395,1.8625406,87.36337,0.58344173,87.36337,0.58344173,99.56338,3.2488549,99.56338,3.2488549,89.63577,0.075159594,89.63577,0.075159594,71.485466,1.5279901,71.485466,1.5279901,92.69512,2.2360747,92.69512,2.2360747,94.07928,-0.4235547,94.07928,-0.4235547,83.51793,-0.021471692,83.51793,-0.021471692,131.92444,2.359388,131.92444,2.359388,113.18611,1.1726601,113.18611,1.1726601,88.72401,0.70331043,88.72401,0.70331043,112.811745,2.8669434,112.811745,2.8669434,98.79522,1.6610739,98.79522,1.6610739,89.20239,2.816901,89.20239,2.816901,82.65934,0.7347256,82.65934,0.7347256,98.401276,3.1191578,98.401276,3.1191578,84.85474,0.47997153,84.85474,0.47997153,69.29404,1.7088019,69.29404,1.7088019,93.93889,2.9402666,93.93889,2.9402666,91.93193,0.58252174,91.93193,0.58252174,87.64794,1.5178679,87.64794,1.5178679,128.23067,2.00873,128.23067,2.00873,112.60161,1.9455048,112.60161,1.9455048,92.282684,0.0018190257,92.282684,0.0018190257,113.81821,2.9338634,113.81821,2.9338634,100.54673,1.1647682,100.54673,1.1647682,83.20594,2.0910652,83.20594,2.0910652,86.273834,1.6953311,86.273834,1.6953311,102.09694,2.9102762,102.09694,2.9102762,85.823746,0.31610894,85.823746,0.31610894,67.503494,1.5915093,67.503494,1.5915093,95.23313,2.6529956,95.23313,2.6529956,90.83405,0.8540557,90.83405,0.8540557,86.122574,-0.07325949,86.122574,-0.07325949,131.94414,3.2579381,131.94414,3.2579381,115.12799,1.4418392,115.12799,1.4418392,91.46189,0.4805728,91.46189,0.4805728,111.837135,1.8096135,111.837135,1.8096135,103.260056,2.4734933,103.260056,2.4734933
100.55018,1.3835555,100.55018,1.3835555,88.90718,1.8797191,88.90718,1.8797191,88.34811,0.5907154,88.34811,0.5907154,100.674614,3.2822652,100.674614,3.2822652,90.66968,0.06549952,90.66968,0.06549952,72.323074,1.5467353,72.323074,1.5467353,93.73175,2.2611272,93.73175,2.2611272,95.17023,-0.43256694,95.17023,-0.43256694,84.45276,-0.023275502,84.45276,-0.023275502,133.43301,2.3837113,133.43301,2.3837113,114.458115,1.1763657,114.458115,1.1763657,89.71698,0.7124538,89.71698,0.7124538,114.08195,2.9067945,114.08195,2.9067945,99.89951,1.6875116,99.89951,1.6875116,90.26325,2.8525927,90.26325,2.8525927,83.53066,0.7437175,83.53066,0.7437175,99.48924,3.1563628,99.48924,3.1563628,85.784355,0.4873314,85.784355,0.4873314,70.09047,1.7383314,70.09047,1.7383314,95.00338,2.9717555,95.00338,2.9717555,92.97689,0.5950966,92.97689,0.5950966,88.666115,1.5470363,88.666115,1.5470363,129.63956,2.039083,129.63956,2.039083,113.85815,1.968359,113.85815,1.968359,93.3539,-0.0028367187,93.3539,-0.0028367187,115.10804,2.9636824,115.10804,2.9636824,101.69343,1.1814201,101.69343,1.1814201,84.1254,2.1193638,84.1254,2.1193638,87.18587,1.7199162,87.18587,1.7199162,103.26297,2.9381263,103.26297,2.9381263,86.77295,0.32896984,86.77295,0.32896984,68.24623,1.6085525,68.24623,1.6085525,96.329346,2.6757543,96.329346,2.6757543,91.84875,0.86470866,91.84875,0.86470866,87.11547,-0.07826417,87.11547,-0.07826417,133.43661,3.2910228,133.43661,3.2910228,116.444046,1.4576247,116.444046,1.4576247,92.50292,0.48094764,92.50292,0.48094764,113.083496,1.8304095,113.083496,1.8304095,104.46411,2.499549,104.46411,2.499549
101.66908,1.4006706,101.66908,1.4006706,89.93695,1.8967432,89.93695,1.8967432,89.33313,0.596784,89.33313,0.596784,101.78573,3.3160863,101.78573,3.3160863,91.704216,0.056222394,91.704216,0.056222394,73.1615,1.5651118,73.1615,1.5651118,94.76819,2.286619,94.76819,2.286619,96.26203,-0.44069538,96.26203,-0.44069538,85.38762,-0.025115445,85.38762,-0.025115445,134.94221,2.4078226,134.94221,2.4078226,115.7302,1.1797276,115.7302,1.1797276,90.709885,0.7214885,90.709885,0.7214885,115.352165,2.9459693,115.352165,2.9459693,101.00372,1.7137363,101.00372,1.7137363,91.32549,2.888035,91.32549,2.888035,84.40101,0.7536034,84.40101,0.7536034,100.57686,3.1936328,100.57686,3.1936328,86.71356,0.49559277,86.71356,0.49559277,70.88758,1.7687223,70.88758,1.7687223,96.06794,3.0032086,96.06794,3.0032086,94.02213,0.6074284,94.02213,0.6074284,89.684296,1.5769603,89.684296,1.5769603,131.04753,2.0687206,131.04753,2.0687206,115.11456,1.9901209,115.11456,1.9901209,94.42591,-0.0077273943,94.42591,-0.0077273943,116.398056,2.9921734,116.398056,2.9921734,102.84067,1.1980944,102.84067,1.1980944,85.04453,2.1470387,85.04453,2.1470387,88.09554,1.7435664,88.09554,1.7435664,104.42932,2.9653952,104.42932,2.9653952,87.72183,0.34211415,87.72183,0.34211415,68.98862,1.6252189,68.98862,1.6252189,97.42608,2.6984463,97.42608,2.6984463,92.86343,0.87468535,92.86343,0.87468535,88.1089,-0.084322095,88.1089,-0.084322095,134.92932,3.3259864,134.92932,3.3259864,117.76062,1.471288,117.76062,1.471288,93.54396,0.48180604,93.54396,0.48180604,114.32956,1.8527431,114.32956,1.8527431,105.6691,2.526015,105.6691,2.526015
102.788,1.4189016,102.788,1.4189016,90.967674,1.9139785,90.967674,1.9139785,90.31845,0.6011744,90.31845,0.6011744,102.89664,3.351286,102.89664,3.351286,92.739365,0.043399896,92.739365,0.043399896,74.00075,1.5823251,74.00075,1.5823251,95.80446,2.3130164,95.80446,2.3130164,97.35466,-0.4485363,97.35466,-0.4485363,86.32249,-0.026841924,86.32249,-0.026841924,136.45207,2.4324672,136.45207,2.4324672,117.0024,1.1842121,117.0024,1.1842121,91.70279,0.72894454,91.70279,0.72894454,116.62248,2.9827745,116.62248,2.9827745,102.107864,1.7391925,102.107864,1.7391925,92.38911,2.9229074,92.38911,2.9229074,85.27044,0.762476,85.27044,0.762476,101.66415,3.2309144,101.66415,3.2309144,87.64238,0.50328535,87.64238,0.50328535,71.68543,1.7989011,71.68543,1.7989011,97.13262,3.03328,97.13262,3.03328,95.067665,0.619676,95.067665,0.619676,90.702446,1.6071427,90.702446,1.6071427,132.45451,2.09846,132.45451,2.09846,116.37084,2.0122511,116.37084,2.0122511,95.49869,-0.011820606,95.49869,-0.011820606,117.68829,3.0198498,117.68829,3.0198498,103.98848,1.2122046,103.98848,1.2122046,85.9634,2.172776,85.9634,2.172776,89.002815,1.7661608,89.002815,1.7661608,105.59603,2.9911757,105.59603,2.9911757,88.67044,0.35429707,88.67044,0.35429707,69.7306,1.6414949,69.7306,1.6414949,98.52332,2.7196457,98.52332,2.7196457,93.8781,0.88553995,93.8781,0.88553995,89.10288,-0.09045459,89.10288,-0.09045459,136.4222,3.3627276,136.4222,3.3627276,119.07768,1.4858693,119.07768,1.4858693,94.585045,0.48110044,94.585045,0.48110044,115.575356,1.8756753,115.575356,1.8756753,106.87505,2.5518744,106.87505,2.5518744
103.90695,1.4380089,103.90695,1.4380089,91.99933,1.9307292,91.99933,1.9307292,91.30404,0.6062941,91.30404,0.6062941,104.00746,3.3856077,104.00746,3.3856077,93.77515,0.028777162,93.77515,0.028777162,74.84081,1.5992458,74.84081,1.5992458,96.84065,2.3378308,96.84065,2.3378308,98.44808,-0.45757037,98.44808,-0.45757037,87.257324,-0.028693987,87.257324,-0.028693987,137.96263,2.4569309,137.96263,2.4569309,118.274734,1.1880927,118.274734,1.1880927,92.69563,0.73649263,92.69563,0.73649263,117.892876,3.0194774,117.892876,3.0194774,103.211914,1.764734,103.211914,1.764734,93.454025,2.9580243,93.454025,2.9580243,86.13893,0.7704258,86.13893,0.7704258,102.75114,3.2684035,102.75114,3.2684035,88.570786,0.50976604,88.570786,0.50976604,72.483986,1.8288453,72.483986,1.8288453,98.19744,3.0627987,98.19744,3.0627987,96.11349,0.6313418,96.11349,0.6313418,91.72058,1.6367803,91.72058,1.6367803,133.86055,2.1279268,133.86055,2.1279268,117.62696,2.0353785,117.62696,2.0353785,96.572235,-0.015913786,96.572235,-0.015913786,118.978714,3.0490508,118.978714,3.0490508,105.13683,1.2257978,105.13683,1.2257978,86.881905,2.1985795,86.881905,2.1985795,89.90766,1.7885386,89.90766,1.7885386,106.76302,3.0173943,106.76302,3.0173943,89.618835,0.36701676,89.618835,0.36701676,70.47215,1.6576494,70.47215,1.6576494,99.621086,2.740374,99.621086,2.740374,94.89278,0.8963046,94.89278,0.8963046,90.09739,-0.0968291,90.09739,-0.0968291,137.91536,3.3967123,137.91536,3.3967123,120.39523,1.5015714,120.39523,1.5015714,95.62615,0.47859254,95.62615,0.47859254,116.82091,1.8968949,116.82091,1.8968949,108.08204,2.5767558,108.08204,2.5767558
105.02592,1.4562988,105.02592,1.4562988,93.03194,1.9467117,93.03194,1.9467117,92.28991,0.61331797,92.28991,0.61331797,105.118225,3.418297,105.118225,3.418297,94.81165,0.016363513,94.81165,0.016363513,75.6817,1.616815,75.6817,1.616815,97.87674,2.3623984,97.87674,2.3623984,99.542274,-0.46833548,99.542274,-0.46833548,88.192154,-0.031433456,88.192154,-0.031433456,139.47388,2.4806478,139.47388,2.4806478,119.547165,1.1909417,119.547165,1.1909417,93.68832,0.74486214,93.68832,0.74486214,119.16325,3.0577953,119.16325,3.0577953,104.31587,1.790711,104.31587,1.790711,94.52025,2.9930797,94.52025,2.9930797,87.00643,0.7788927,87.00643,0.7788927,103.83785,3.3061867,103.83785,3.3061867,89.498764,0.5166253,89.498764,0.5166253,73.28321,1.859807,73.28321,1.859807,99.26239,3.093559,99.26239,3.093559,97.15956,0.6432359,97.15956,0.6432359,92.738686,1.6655693,92.738686,1.6655693,135.26569,2.1557817,135.26569,2.1557817,118.88292,2.0581353,118.88292,2.0581353,97.64654,-0.022097444,97.64654,-0.022097444,120.26933,3.0780108,120.26933,3.0780108,106.28563,1.2407117,106.28563,1.2407117,87.80004,2.225497,87.80004,2.225497,90.81012,1.8108412,90.81012,1.8108412,107.93027,3.0451982,107.93027,3.0451982,90.56697,0.38094613,90.56697,0.38094613,71.21334,1.6736797,71.21334,1.6736797,100.71936,2.7620578,100.71936,2.7620578,95.90745,0.9064669,95.90745,0.9064669,91.09238,-0.10398751,91.09238,-0.10398751,139.4088,3.4286256,139.4088,3.4286256,121.71331,1.5157146,121.71331,1.5157146,96.66724,0.4766724,96.66724,0.4766724,118.066185,1.917905,118.066185,1.917905,109.29003,2.6011043,109.29003,2.6011043
106.144875,1.4740102,106.144875,1.4740102,94.06548,1.9625543,94.06548,1.9625543,93.27604,0.62012243,93.27604,0.62012243,106.22887,3.4512062,106.22887,3.4512062,95.848816,0.004547076,95.848816,0.004547076,76.52338,1.6346245,76.52338,1.6346245,98.91269,2.3882942,98.91269,2.3882942,100.63725,-0.47934067,100.63725,-0.47934067,89.12701,-0.03431046,89.12701,-0.03431046,140.98576,2.50648,140.98576,2.50648,120.819756,1.1943817,120.819756,1.1943817,94.6809,0.75227755,94.6809,0.75227755,120.433586,3.0968537,120.433586,3.0968537,105.41972,1.8167937,105.41972,1.8167937,95.58783,3.0272675,95.58783,3.0272675,87.872986,0.787512,87.872986,0.787512,104.924355,3.3436093,104.924355,3.3436093,90.42635,0.52295417,90.42635,0.52295417,74.08313,1.891223,74.08313,1.891223,100.327515,3.123945,100.327515,3.123945,98.205925,0.65623814,98.205925,0.65623814,93.75675,1.6937954,93.75675,1.6937954,136.66985,2.18435,136.66985,2.18435,120.138725,2.0797787,120.138725,2.0797787,98.72159,-0.029062947,98.72159,-0.029062947,121.56018,3.1051087,121.56018,3.1051087,107.43492,1.2553213,107.43492,1.2553213,88.717896,2.252242,88.717896,2.252242,91.71012,1.8329957,91.71012,1.8329957,109.09785,3.07239,109.09785,3.07239,91.51479,0.39396104,91.51479,0.39396104,71.9542,1.6895019,71.9542,1.6895019,101.81813,2.7834127,101.81813,2.7834127,96.922104,0.9174714,96.922104,0.9174714,92.087845,-0.11059581,92.087845,-0.11059581,140.90245,3.4624686,140.90245,3.4624686,123.03188,1.5285072,123.03188,1.5285072,97.708275,0.47657338,97.708275,0.47657338,119.311226,1.9396555,119.311226,1.9396555,110.49902,2.6248796,110.49902,2.6248796
107.26386,1.4916323,107.26386,1.4916323,95.100006,1.9782593,95.100006,1.9782593,94.26243,0.62590575,94.26243,0.62590575,107.33937,3.4840539,107.33937,3.4840539,96.886566,-0.009006568,96.886566,-0.009006568,77.36585,1.6523861,77.36585,1.6523861,99.948555,2.4135725,99.948555,2.4135725,101.73308,-0.48924503,101.73308,-0.48924503,90.06188,-0.036259554,90.06188,-0.036259554,142.4983,2.5329762,142.4983,2.5329762,122.09251,1.1979505,122.09251,1.1979505,95.673454,0.75829273,95.673454,0.75829273,121.703896,3.136074,121.703896,3.136074,106.523445,1.8420548,106.523445,1.8420548,96.65671,3.0620642,96.65671,3.0620642,88.73867,0.7948375,88.73867,0.7948375,106.010605,3.381302,106.010605,3.381302,91.35356,0.5278294,91.35356,0.5278294,74.88381,1.9221693,74.88381,1.9221693,101.39282,3.1532805,101.39282,3.1532805,99.252594,0.66891634,99.252594,0.66891634,94.77479,1.7217003,94.77479,1.7217003,138.07294,2.2145576,138.07294,2.2145576,121.39441,2.1007986,121.39441,2.1007986,99.79738,-0.034454558,99.79738,-0.034454558,122.8512,3.1322517,122.8512,3.1322517,108.58475,1.2687751,108.58475,1.2687751,89.63545,2.278548,89.63545,2.278548,92.60761,1.8548434,92.60761,1.8548434,110.265755,3.0980616,110.265755,3.0980616,92.46234,0.40633318,92.46234,0.40633318,72.69472,1.7050897,72.69472,1.7050897,102.9174,2.8034651,102.9174,2.8034651,97.936745,0.92939687,97.936745,0.92939687,93.08382,-0.11659942,93.08382,-0.11659942,142.39632,3.4977,142.39632,3.4977,124.35093,1.5415767,124.35093,1.5415767,98.74929,0.47562286,98.74929,0.47562286,120.55602,1.9607971,120.55602,1.9607971,111.709015,2.6477413,111.709015,2.6477413
108.382866,1.5088841,108.382866,1.5088841,96.13558,1.9936782,96.13558,1.9936782,95.2491,0.6320341,95.2491,0.6320341,108.44978,3.5156472,108.44978,3.5156472,97.925026,-0.022482615,97.925026,-0.022482615,78.20916,1.6700282,78.20916,1.6700282,100.98432,2.437811,100.98432,2.437811,102.82975,-0.49845996,102.82975,-0.49845996,90.99678,-0.0381066,90.99678,-0.0381066,144.01155,2.5569296,144.01155,2.5569296,123.36539,1.1998215,123.36539,1.1998215,96.665924,0.76454216,96.665924,0.76454216,122.97423,3.1755571,122.97423,3.1755571,107.627075,1.8660749,107.627075,1.8660749,97.726944,3.097393,97.726944,3.097393,89.60344,0.80114883,89.60344,0.80114883,107.096535,3.4198198,107.096535,3.4198198,92.28037,0.53349775,92.28037,0.53349775,75.68524,1.9528182,75.68524,1.9528182,102.45826,3.183014,102.45826,3.183014,100.29957,0.6801919,100.29957,0.6801919,95.792816,1.7492166,95.792816,1.7492166,139.47502,2.2431464,139.47502,2.2431464,122.649956,2.1221952,122.649956,2.1221952,100.87387,-0.039396994,100.87387,-0.039396994,124.14236,3.159666,124.14236,3.159666,109.73507,1.2818347,109.73507,1.2818347,90.55271,2.3046188,90.55271,2.3046188,93.50258,1.8755835,93.50258,1.8755835,111.43395,3.124378,111.43395,3.124378,93.40958,0.42023572,93.40958,0.42023572,73.434875,1.7204044,73.434875,1.7204044,104.01714,2.824721,104.01714,2.824721,98.951385,0.9407437,98.951385,0.9407437,94.080315,-0.1242082,94.080315,-0.1242082,143.89046,3.5324032,143.89046,3.5324032,125.67041,1.5544586,125.67041,1.5544586,99.790276,0.47281647,99.790276,0.47281647,121.80058,1.9822502,121.80058,1.9822502,112.91997,2.6700306,112.91997,2.6700306
109.50189,1.5264739,109.50189,1.5264739,97.1722,2.0093315,97.1722,2.0093315,96.23607,0.638072,96.23607,0.638072,109.560104,3.5471468,109.560104,3.5471468,98.96418,-0.035131957,98.96418,-0.035131957,79.05327,1.6869594,79.05327,1.6869594,102.01991,2.462431,102.01991,2.462431,103.92728,-0.5078315,103.92728,-0.5078315,91.93177,-0.040799677,91.93177,-0.040799677,145.5254,2.582384,145.5254,2.582384,124.6384,1.2009727,124.6384,1.2009727,97.65831,0.77161753,97.65831,0.77161753,124.24466,3.2137532,124.24466,3.2137532,108.73063,1.8905257,108.73063,1.8905257,98.79863,3.1312284,98.79863,3.1312284,90.46729,0.80809075,90.46729,0.80809075,108.18223,3.4575374,108.18223,3.4575374,93.20679,0.5403678,93.20679,0.5403678,76.48734,1.9833832,76.48734,1.9833832,103.52385,3.2126675,103.52385,3.2126675,101.34681,0.69133604,101.34681,0.69133604,96.810814,1.776487,96.810814,1.776487,140.87613,2.2703252,140.87613,2.2703252,123.90535,2.1442363,123.90535,2.1442363,101.95106,-0.04595533,101.95106,-0.04595533,125.433716,3.1858976,125.433716,3.1858976,110.88589,1.2944005,110.88589,1.2944005,91.46974,2.3296723,91.46974,2.3296723,94.39495,1.8958176,94.39495,1.8958176,112.60247,3.1514168,112.60247,3.1514168,94.35647,0.43450555,94.35647,0.43450555,74.17468,1.735324,74.17468,1.735324,105.117386,2.8476927,105.117386,2.8476927,99.96602,0.9511123,99.96602,0.9511123,95.07731,-0.13286307,95.07731,-0.13286307,145.38483,3.5666125,145.38483,3.5666125,126.99038,1.5662029,126.99038,1.5662029,100.83122,0.47061893,100.83122,0.47061893,123.04492,2.004708,123.04492,2.004708,114.13193,2.6924057,114.13193,2.6924057
110.62096,1.5447724,110.62096,1.5447724,98.209816,2.0245643,98.209816,2.0245643,97.22332,0.6427677,97.22332,0.6427677,110.67033,3.5792193,110.67033,3.5792193,100.00395,-0.04885025,100.00395,-0.04885025,79.8982,1.7036899,79.8982,1.7036899,103.05535,2.48709,103.05535,2.48709,105.02564,-0.51804405,105.02564,-0.51804405,92.86684,-0.043721862,92.86684,-0.043721862,147.03989,2.6097221,147.03989,2.6097221,125.91154,1.2035704,125.91154,1.2035704,98.65061,0.7782256,98.65061,0.7782256,125.515205,3.249412,125.515205,3.249412,109.834076,1.9165721,109.834076,1.9165721,99.87168,3.1641145,99.87168,3.1641145,91.33027,0.8155934,91.33027,0.8155934,109.26768,3.4943821,109.26768,3.4943821,94.13287,0.5459276,94.13287,0.5459276,77.29012,2.0138507,77.29012,2.0138507,104.589615,3.2418892,104.589615,3.2418892,102.39425,0.704061,102.39425,0.704061,97.82873,1.8039429,97.82873,1.8039429,142.27621,2.298659,142.27621,2.298659,125.16064,2.1665573,125.16064,2.1665573,103.02895,-0.053242415,103.02895,-0.053242415,126.72529,3.211175,126.72529,3.211175,112.0372,1.3062484,112.0372,1.3062484,92.386475,2.3542733,92.386475,2.3542733,95.284706,1.9166056,95.284706,1.9166056,113.7713,3.1777434,113.7713,3.1777434,95.30311,0.44769993,95.30311,0.44769993,74.91413,1.7500709,74.91413,1.7500709,106.218185,2.8692088,106.218185,2.8692088,100.98062,0.9614208,100.98062,0.9614208,96.0748,-0.14004086,96.0748,-0.14004086,146.87946,3.5998354,146.87946,3.5998354,128.31087,1.5771323,128.31087,1.5771323,101.87213,0.46964496,101.87213,0.46964496,124.28905,2.0257473,124.28905,2.0257473,115.34489,2.715283,115.34489,2.715283
111.74007,1.5624675,111.74007,1.5624675,99.248405,2.0386622,99.248405,2.0386622,98.210815,0.6473159,98.210815,0.6473159,111.78041,3.610774,111.78041,3.610774,101.044365,-0.06308131,101.044365,-0.06308131,80.74393,1.721287,80.74393,1.721287,104.090675,2.5112991,104.090675,2.5112991,106.124855,-0.5295233,106.124855,-0.5295233,93.80192,-0.046949435,93.80192,-0.046949435,148.5551,2.6328678,148.5551,2.6328678,127.18481,1.2073802,127.18481,1.2073802,99.64282,0.7840864,99.64282,0.7840864,126.785835,3.2849007,126.785835,3.2849007,110.93743,1.9423649,110.93743,1.9423649,100.94606,3.196658,100.94606,3.196658,92.19235,0.82227385,92.19235,0.82227385,110.35284,3.532325,110.35284,3.532325,95.05863,0.54992044,95.05863,0.54992044,78.09363,2.0445316,78.09363,2.0445316,105.65552,3.2711709,105.65552,3.2711709,103.44193,0.7180469,103.44193,0.7180469,98.84657,1.8316855,98.84657,1.8316855,143.67525,2.327412,143.67525,2.327412,126.41582,2.18906,126.41582,2.18906,104.10757,-0.0591132,104.10757,-0.0591132,128.01706,3.2358131,128.01706,3.2358131,113.18902,1.3181357,113.18902,1.3181357,93.30289,2.3794425,93.30289,2.3794425,96.1719,1.9366914,96.1719,1.9366914,114.940445,3.2038312,114.940445,3.2038312,96.249504,0.461207,96.249504,0.461207,75.653244,1.764836,75.653244,1.764836,107.31957,2.8889039,107.31957,2.8889039,101.99516,0.97231853,101.99516,0.97231853,97.07274,-0.1470167,97.07274,-0.1470167,148.37437,3.632648,148.37437,3.632648,129.63179,1.5892687,129.63179,1.5892687,102.91297,0.4682109,102.91297,0.4682109,125.532906,2.0448275,125.532906,2.0448275,116.55888,2.7386007,116.55888,2.7386007
112.8592,1.5792254,112.8592,1.5792254,100.28798,2.0527668,100.28798,2.0527668,99.19854,0.65298456,99.19854,0.65298456,112.89035,3.6417646,112.89035,3.6417646,102.08545,-0.076382935,102.08545,-0.076382935,81.590454,1.7388589,81.590454,1.7388589,105.125854,2.5360012,105.125854,2.5360012,107.22491,-0.54130614,107.22491,-0.54130614,94.737015,-0.051232606,94.737015,-0.051232606,150.07101,2.6549063,150.07101,2.6549063,128.45819,1.2098798,128.45819,1.2098798,100.63494,0.7901341,100.63494,0.7901341,128.05644,3.3232117,128.05644,3.3232117,112.04075,1.966087,112.04075,1.966087,102.02182,3.2285025,102.02182,3.2285025,93.053566,0.82833874,93.053566,0.82833874,111.43772,3.571565,111.43772,3.571565,95.984055,0.55452645,95.984055,0.55452645,78.89784,2.0754776,78.89784,2.0754776,106.72158,3.2997005,106.72158,3.2997005,104.489876,0.7308653,104.489876,0.7308653,99.86438,1.8585762,99.86438,1.8585762,145.07324,2.355403,145.07324,2.355403,127.67086,2.2113228,127.67086,2.2113228,105.186935,-0.0637831,105.186935,-0.0637831,129.30904,3.260327,129.30904,3.260327,114.34129,1.3305581,114.34129,1.3305581,94.21904,2.404857,94.21904,2.404857,97.05647,1.9553387,97.05647,1.9553387,116.1099,3.2300847,116.1099,3.2300847,97.1956,0.47574508,97.1956,0.47574508,76.392,1.7790298,76.392,1.7790298,108.42152,2.909113,108.42152,2.909113,103.0097,0.98343146,103.0097,0.98343146,98.071106,-0.15611526,98.071106,-0.15611526,149.86955,3.6667438,149.86955,3.6667438,130.9532,1.6027426,130.9532,1.6027426,103.95373,0.46556556,103.95373,0.46556556,126.77653,2.064838,126.77653,2.064838,117.773895,2.7612412,117.773895,2.7612412
113.97836,1.5963899,113.97836,1.5963899,101.32853,2.0673244,101.32853,2.0673244,100.186485,0.6597716,100.186485,0.6597716,114.000206,3.6731281,114.000206,3.6731281,103.12723,-0.090174116,103.12723,-0.090174116,82.43782,1.7550619,82.43782,1.7550619,106.16091,2.5614936,106.16091,2.5614936,108.3258,-0.55240977,108.3258,-0.55240977,95.67216,-0.055509284,95.67216,-0.055509284,151.5875,2.6827416,151.5875,2.6827416,129.73172,1.2095877,129.73172,1.2095877,101.62698,0.79607075,101.62698,0.79607075,129.32701,3.3626347,129.32701,3.3626347,113.14397,1.9896607,113.14397,1.9896607,103.09888,3.2612092,103.09888,3.2612092,93.91391,0.8344651,93.91391,0.8344651,112.522415,3.6097138,112.522415,3.6097138,96.909195,0.56044894,96.909195,0.56044894,79.70277,2.1060119,79.70277,2.1060119,107.787834,3.3270535,107.787834,3.3270535,105.53808,0.74174666,105.53808,0.74174666,100.88219,1.8834505,100.88219,1.8834505,146.47023,2.3827715,146.47023,2.3827715,128.9258,2.2327924,128.9258,2.2327924,106.26704,-0.069954105,106.26704,-0.069954105,130.6012,3.2861555,130.6012,3.2861555,115.49405,1.3427896,115.49405,1.3427896,95.13496,2.4298332,95.13496,2.4298332,97.93836,1.9738895,97.93836,1.9738895,117.27969,3.2561207,117.27969,3.2561207,98.14144,0.4898787,98.14144,0.4898787,77.13038,1.7925694,77.13038,1.7925694,109.524,2.929926,109.524,2.929926,104.02424,0.99441415,104.02424,0.99441415,99.06987,-0.166098,99.06987,-0.166098,151.36502,3.7004192,151.36502,3.7004192,132.27513,1.6146231,132.27513,1.6146231,104.99441,0.462899,104.99441,0.462899,128.01994,2.0859518,128.01994,2.0859518,118.98987,2.7829967,118.98987,2.7829967
115.097565,1.6137726,115.097565,1.6137726,102.37007,2.0812824,102.37007,2.0812824,101.17469,0.6673528,101.17469,0.6673528,115.10999,3.7046933,115.10999,3.7046933,104.16969,-0.10524333,104.16969,-0.10524333,83.28601,1.7709975,83.28601,1.7709975,107.19593,2.586525,107.19593,2.586525,109.427505,-0.5634346,109.427505,-0.5634346,96.60739,-0.058806673,96.60739,-0.058806673,153.10461,2.711328,153.10461,2.711328,131.00542,1.2092941,131.00542,1.2092941,102.61897,0.80123246,102.61897,0.80123246,130.5977,3.3998172,130.5977,3.3998172,114.24705,2.0149548,114.24705,2.0149548,104.17719,3.2946007,104.17719,3.2946007,94.77339,0.8399094,94.77339,0.8399094,113.60691,3.646171,113.60691,3.646171,97.83408,0.5664008,97.83408,0.5664008,80.50838,2.1362236,80.50838,2.1362236,108.854256,3.3543496,108.854256,3.3543496,106.586525,0.7532042,106.586525,0.7532042,101.89997,1.907907,101.89997,1.907907,147.86621,2.4095995,147.86621,2.4095995,130.18062,2.253811,130.18062,2.253811,107.347855,-0.078296535,107.347855,-0.078296535,131.89355,3.3118725,131.89355,3.3118725,116.64736,1.3547825,116.64736,1.3547825,96.05061,2.4537761,96.05061,2.4537761,98.81758,1.9926076,98.81758,1.9926076,118.44982,3.281998,118.44982,3.281998,99.08703,0.5027679,99.08703,0.5027679,77.86835,1.8063675,77.86835,1.8063675,110.62705,2.950631,110.62705,2.950631,105.038734,1.0054927,105.038734,1.0054927,100.069115,-0.1752364,100.069115,-0.1752364,152.86082,3.7323341,152.86082,3.7323341,133.59752,1.6252934,133.59752,1.6252934,106.03504,0.46144155,106.03504,0.46144155,129.26315,2.105947,129.26315,2.105947,120.206795,2.804542,120.206795,2.804542
116.21684,1.6303008,116.21684,1.6303008,103.41261,2.0945985,103.41261,2.0945985,102.16318,0.6746961,102.16318,0.6746961,116.219734,3.735586,116.219734,3.735586,105.21286,-0.12021647,105.21286,-0.12021647,84.13498,1.7878045,84.13498,1.7878045,108.23089,2.6102552,108.23089,2.6102552,110.53002,-0.5744128,110.53002,-0.5744128,97.54272,-0.0626507,97.54272,-0.0626507,154.62254,2.734074,154.62254,2.734074,132.27928,1.2119731,132.27928,1.2119731,103.61089,0.8061566,103.61089,0.8061566,131.86847,3.4354205,131.86847,3.4354205,115.350006,2.0403275,115.350006,2.0403275,105.256874,3.3254573,105.256874,3.3254573,95.63206,0.844461,95.63206,0.844461,114.69107,3.6834762,114.69107,3.6834762,98.7587,0.5714464,98.7587,0.5714464,81.31469,2.16703,81.31469,2.16703,109.92082,3.3820217,109.92082,3.3820217,107.63516,0.7667786,107.63516,0.7667786,102.91764,1.934008,102.91764,1.934008,149.2612,2.4372232,149.2612,2.4372232,131.43529,2.275111,131.43529,2.275111,108.42947,-0.08572736,108.42947,-0.08572736,133.18616,3.3350303,133.18616,3.3350303,117.80121,1.3671845,117.80121,1.3671845,96.965965,2.4773169,96.965965,2.4773169,99.694115,2.0110397,99.694115,2.0110397,119.62026,3.3080773,119.62026,3.3080773,100.03234,0.5157981,100.03234,0.5157981,78.60591,1.8202493,78.60591,1.8202493,111.73065,2.9706986,111.73065,2.9706986,106.053215,1.0166256,106.053215,1.0166256,101.068855,-0.18413372,101.068855,-0.18413372,154.3569,3.7646966,154.3569,3.7646966,134.9204,1.6372926,134.9204,1.6372926,107.07564,0.45940834,107.07564,0.45940834,130.50613,2.1252532,130.50613,2.1252532,121.42471,2.8249922,121.42471,2.8249922
117.33615,1.6466316,117.33615,1.6466316,104.45616,2.108406,104.45616,2.108406,103.15198,0.6811309,103.15198,0.6811309,117.32939,3.7662838,117.32939,3.7662838,106.25674,-0.13499744,106.25674,-0.13499744,84.98477,1.8042244,84.98477,1.8042244,109.26567,2.6340432,109.26567,2.6340432,111.63337,-0.58564544,111.63337,-0.58564544,98.47808,-0.06736593,98.47808,-0.06736593,156.14114,2.756301,156.14114,2.756301,133.5533,1.2149355,133.5533,1.2149355,104.60274,0.8120713,104.60274,0.8120713,133.13922,3.471684,133.13922,3.471684,116.45288,2.064461,116.45288,2.064461,106.33793,3.353994,106.33793,3.353994,96.489975,0.8491998,96.489975,0.8491998,115.774895,3.722547,115.774895,3.722547,99.68301,0.5756574,99.68301,0.5756574,82.12171,2.1981604,82.12171,2.1981604,110.9876,3.4092627,110.9876,3.4092627,108.684044,0.78003275,108.684044,0.78003275,103.9352,1.9601803,103.9352,1.9601803,150.6551,2.4671223,150.6551,2.4671223,132.68982,2.2969828,132.68982,2.2969828,109.51184,-0.091307335,109.51184,-0.091307335,134.47894,3.3575985,134.47894,3.3575985,118.95559,1.378709,118.95559,1.378709,97.88104,2.5017245,97.88104,2.5017245,100.56792,2.028963,100.56792,2.028963,120.791016,3.3342512,120.791016,3.3342512,100.97738,0.53068584,100.97738,0.53068584,79.34311,1.8332809,79.34311,1.8332809,112.834755,2.9895177,112.834755,2.9895177,107.06771,1.0271801,107.06771,1.0271801,102.06908,-0.19363792,102.06908,-0.19363792,155.85324,3.7988567,155.85324,3.7988567,136.24379,1.6487179,136.24379,1.6487179,108.116165,0.45528892,108.116165,0.45528892,131.74887,2.145517,131.74887,2.145517,122.64366,2.84462,122.64366,2.84462
118.45542,1.6636568,118.45542,1.6636568,105.500725,2.122476,105.500725,2.122476,104.14109,0.6872319,104.14109,0.6872319,118.43891,3.7974846,118.43891,3.7974846,107.30123,-0.15007043,107.30123,-0.15007043,85.83541,1.8196268,85.83541,1.8196268,110.30027,2.659374,110.30027,2.659374,112.73756,-0.5983664,112.73756,-0.5983664,99.4135,-0.07142648,99.4135,-0.07142648,157.66028,2.7838047,157.66028,2.7838047,134.82748,1.2148184,134.82748,1.2148184,105.59452,0.8179203,105.59452,0.8179203,134.40994,3.508931,134.40994,3.508931,117.55568,2.088039,117.55568,2.088039,107.42028,3.3835166,107.42028,3.3835166,97.34715,0.8544633,97.34715,0.8544633,116.85845,3.761159,116.85845,3.761159,100.60699,0.5792431,100.60699,0.5792431,82.92949,2.2283897,82.92949,2.2283897,112.05458,3.435812,112.05458,3.435812,109.73323,0.7906083,109.73323,0.7906083,104.952705,1.984201,104.952705,1.984201,152.04797,2.4963467,152.04797,2.4963467,133.94426,2.319614,133.94426,2.319614,110.59496,-0.09766471,110.59496,-0.09766471,135.77182,3.3821025,135.77182,3.3821025,120.1105,1.3891962,120.1105,1.3891962,98.79585,2.5263574,98.79585,2.5263574,101.43897,2.0451653,101.43897,2.0451653,121.96213,3.3604853,121.96213,3.3604853,101.92217,0.54634243,101.92217,0.54634243,80.07997,1.8459206,80.07997,1.8459206,113.939415,3.0083692,113.939415,3.0083692,108.082214,1.0370116,108.082214,1.0370116,103.0698,-0.20348859,103.0698,-0.20348859,157.34993,3.8328712,157.34993,3.8328712,137.56773,1.6578543,137.56773,1.6578543,109.15661,0.45147163,109.15661,0.45147163,132.99135,2.166354,132.99135,2.166354,123.86361,2.865507,123.86361,2.865507
119.57466,1.6810514,119.57466,1.6810514,106.5463,2.1349304,106.5463,2.1349304,105.13049,0.6936352,105.13049,0.6936352,119.54837,3.8281708,119.54837,3.8281708,108.346375,-0.16496265,108.346375,-0.16496265,86.68686,1.8355807,86.68686,1.8355807,111.334755,2.6847422,111.334755,2.6847422,113.842606,-0.6117834,113.842606,-0.6117834,100.34896,-0.07562241,100.34896,-0.07562241,159.18002,2.81155,159.18002,2.81155,136.10182,1.2138711,136.10182,1.2138711,106.586205,0.8221891,106.586205,0.8221891,135.68066,3.546901,135.68066,3.546901,118.65838,2.1114516,118.65838,2.1114516,108.5039,3.4141188,108.5039,3.4141188,98.203575,0.85903066,98.203575,0.85903066,117.94178,3.7981057,117.94178,3.7981057,101.530624,0.5827297,101.530624,0.5827297,83.738045,2.2576098,83.738045,2.2576098,113.12171,3.4621472,113.12171,3.4621472,110.78267,0.8004077,110.78267,0.8004077,105.9701,2.007492,105.9701,2.007492,153.43982,2.5222287,153.43982,2.5222287,135.19861,2.3419032,135.19861,2.3419032,111.67881,-0.10621143,111.67881,-0.10621143,137.06488,3.4062276,137.06488,3.4062276,121.26594,1.4006251,121.26594,1.4006251,99.71038,2.5504422,99.71038,2.5504422,102.30731,2.0602808,102.30731,2.0602808,123.1336,3.3866177,123.1336,3.3866177,102.86677,0.5603636,102.86677,0.5603636,80.81646,1.8590008,80.81646,1.8590008,115.04455,3.0286663,115.04455,3.0286663,109.09672,1.0471114,109.09672,1.0471114,104.071045,-0.21309789,104.071045,-0.21309789,158.84702,3.8644419,158.84702,3.8644419,138.8922,1.6673232,138.8922,1.6673232,110.197,0.44994384,110.197,0.44994384,134.23361,2.1859536,134.23361,2.1859536,125.0845,2.8870206,125.0845,2.8870206
120.69392,1.6983464,120.69392,1.6983464,107.59291,2.1469114,107.59291,2.1469114,106.12017,0.70057106,106.12017,0.70057106,120.657776,3.8584123,120.657776,3.8584123,109.39218,-0.1801664,109.39218,-0.1801664,87.53912,1.8526909,87.53912,1.8526909,112.36917,2.708752,112.36917,2.708752,114.94851,-0.6243362,114.94851,-0.6243362,101.28444,-0.08090881,101.28444,-0.08090881,160.70052,2.8339407,160.70052,2.8339407,137.3763,1.2146614,137.3763,1.2146614,107.57782,0.8262548,107.57782,0.8262548,136.95146,3.5839257,136.95146,3.5839257,119.76099,2.1351144,119.76099,2.1351144,109.58882,3.4434345,109.58882,3.4434345,99.05922,0.8622142,99.05922,0.8622142,119.02489,3.8344097,119.02489,3.8344097,102.45395,0.58627665,102.45395,0.58627665,84.54746,2.2865732,84.54746,2.2865732,114.18894,3.4888186,114.18894,3.4888186,111.83232,0.81180084,111.83232,0.81180084,106.987366,2.0316143,106.987366,2.0316143,154.8306,2.5487828,154.8306,2.5487828,136.45285,2.3629212,136.45285,2.3629212,112.7634,-0.1160765,112.7634,-0.1160765,138.35822,3.427926,138.35822,3.427926,122.42193,1.4119755,122.42193,1.4119755,100.62463,2.5746338,100.62463,2.5746338,103.1729,2.0769138,103.1729,2.0769138,124.3054,3.4126544,124.3054,3.4126544,103.81118,0.57312083,103.81118,0.57312083,81.55258,1.871973,81.55258,1.871973,116.15018,3.0489388,116.15018,3.0489388,110.11124,1.0575154,110.11124,1.0575154,105.07276,-0.2227577,105.07276,-0.2227577,160.34442,3.8948708,160.34442,3.8948708,140.2171,1.6781703,140.2171,1.6781703,111.23735,0.44878283,111.23735,0.44878283,135.47572,2.203772,135.47572,2.203772,126.3064,2.9065766,126.3064,2.9065766
121.81321,1.715689,121.81321,1.715689,108.64052,2.160981,108.64052,2.160981,107.11013,0.7074525,107.11013,0.7074525,121.7671,3.889081,121.7671,3.889081,110.43865,-0.19627076,110.43865,-0.19627076,88.392235,1.8690151,88.392235,1.8690151,113.40353,2.7330096,113.40353,2.7330096,116.05522,-0.6374591,116.05522,-0.6374591,102.21996,-0.08578824,102.21996,-0.08578824,162.22166,2.855886,162.22166,2.855886,138.65096,1.2150817,138.65096,1.2150817,108.569405,0.83142,108.569405,0.83142,138.22232,3.6182828,138.22232,3.6182828,120.8635,2.1591053,120.8635,2.1591053,110.67511,3.4709802,110.67511,3.4709802,99.91412,0.86557454,99.91412,0.86557454,120.10772,3.8713121,120.10772,3.8713121,103.37697,0.5894461,103.37697,0.5894461,85.35766,2.3160238,85.35766,2.3160238,115.256256,3.516125,115.256256,3.516125,112.88218,0.8240847,112.88218,0.8240847,108.00456,2.0555668,108.00456,2.0555668,156.22023,2.578238,156.22023,2.578238,137.70697,2.3839302,137.70697,2.3839302,113.848755,-0.124986656,113.848755,-0.124986656,139.6517,3.4491444,139.6517,3.4491444,123.57847,1.4213907,123.57847,1.4213907,101.538666,2.5986505,101.538666,2.5986505,104.035736,2.0941317,104.035736,2.0941317,125.477516,3.4392729,125.477516,3.4392729,104.75544,0.5866309,104.75544,0.5866309,82.28833,1.8844917,82.28833,1.8844917,117.25634,3.06718,117.25634,3.06718,111.125824,1.0670813,111.125824,1.0670813,106.07491,-0.23297557,106.07491,-0.23297557,161.84212,3.9261217,161.84212,3.9261217,141.54245,1.6879427,141.54245,1.6879427,112.27763,0.44540715,112.27763,0.44540715,136.71767,2.2222223,136.71767,2.2222223,127.52929,2.9243112,127.52929,2.9243112
122.932556,1.7330288,122.932556,1.7330288,109.68915,2.1751034,109.68915,2.1751034,108.1004,0.7140412,108.1004,0.7140412,122.87636,3.9191248,122.87636,3.9191248,111.48583,-0.21238217,111.48583,-0.21238217,89.246185,1.883995,89.246185,1.883995,114.43774,2.758437,114.43774,2.758437,117.162766,-0.6525965,117.162766,-0.6525965,103.155556,-0.09020035,103.155556,-0.09020035,163.74332,2.8827097,163.74332,2.8827097,139.92577,1.2142218,139.92577,1.2142218,109.56092,0.8363244,109.56092,0.8363244,139.49318,3.6531432,139.49318,3.6531432,121.965965,2.1820662,121.965965,2.1820662,111.76274,3.4979217,111.76274,3.4979217,100.76827,0.87013966,100.76827,0.87013966,121.190285,3.908932,121.190285,3.908932,104.29969,0.5924756,104.29969,0.5924756,86.16861,2.3460886,86.16861,2.3460886,116.323654,3.5431697,116.323654,3.5431697,113.93229,0.8358128,113.93229,0.8358128,109.02168,2.078997,109.02168,2.078997,157.60884,2.6069074,157.60884,2.6069074,138.96101,2.405326,138.96101,2.405326,114.93484,-0.13188404,114.93484,-0.13188404,140.94533,3.470997,140.94533,3.470997,124.735535,1.4306288,124.735535,1.4306288,102.45247,2.6217494,102.45247,2.6217494,104.89589,2.1090248,104.89589,2.1090248,126.64995,3.4660509,126.64995,3.4660509,105.699486,0.601142,105.699486,0.601142,83.02368,1.8972151,83.02368,1.8972151,118.363014,3.0843585,118.363014,3.0843585,112.14047,1.0765239,112.14047,1.0765239,107.077484,-0.2433689,107.077484,-0.2433689,163.34018,3.9569747,163.34018,3.9569747,142.86824,1.6965888,142.86824,1.6965888,113.31784,0.44036007,113.31784,0.44036007,137.95935,2.2427893,137.95935,2.2427893,128.75314,2.942198,128.75314,2.942198
124.051926,1.749605,124.051926,1.749605,110.73882,2.1866126,110.73882,2.1866126,109.09101,0.72106075,109.09101,0.72106075,123.985535,3.9488294,123.985535,3.9488294,112.53367,-0.22926107,112.53367,-0.22926107,90.10093,1.899534,90.10093,1.899534,115.471825,2.7836938,115.471825,2.7836938,118.271164,-0.6677904,118.271164,-0.6677904,104.09121,-0.0953233,104.09121,-0.0953233,165.26562,2.9091737,165.26562,2.9091737,141.20076,1.214355,141.20076,1.214355,110.55235,0.8400489,110.55235,0.8400489,140.76392,3.69154,140.76392,3.69154,123.068405,2.204106,123.068405,2.204106,112.85161,3.5254605,112.85161,3.5254605,101.6217,0.87447554,101.6217,0.87447554,122.27262,3.9457018,122.27262,3.9457018,105.22215,0.59607995,105.22215,0.59607995,86.980446,2.3752787,86.980446,2.3752787,117.39118,3.568541,117.39118,3.568541,114.982635,0.84687144,114.982635,0.84687144,110.03867,2.1022215,110.03867,2.1022215,158.99648,2.634173,158.99648,2.634173,140.21498,2.4261713,140.21498,2.4261713,116.02158,-0.13913845,116.02158,-0.13913845,142.23909,3.4930735,142.23909,3.4930735,125.89313,1.4407554,125.89313,1.4407554,103.366,2.6446795,103.366,2.6446795,105.75333,2.1223166,105.75333,2.1223166,127.82266,3.4921923,127.82266,3.4921923,106.64329,0.61612004,106.64329,0.61612004,83.75867,1.9098314,83.75867,1.9098314,119.47022,3.1022246,119.47022,3.1022246,113.15514,1.0874027,113.15514,1.0874027,108.08044,-0.25413242,108.08044,-0.25413242,164.83858,3.9868622,164.83858,3.9868622,144.19449,1.7055136,144.19449,1.7055136,114.35798,0.43582848,114.35798,0.43582848,139.20085,2.2629294,139.20085,2.2629294,129.97794,2.9614015,129.97794,2.9614015
125.17131,1.7654835,125.17131,1.7654835,111.78955,2.1973937,111.78955,2.1973937,110.08194,0.7280655,110.08194,0.7280655,125.09466,3.979388,125.09466,3.979388,113.58212,-0.24814577,113.58212,-0.24814577,90.956505,1.9159346,90.956505,1.9159346,116.50587,2.8082097,116.50587,2.8082097,119.3804,-0.6814541,119.3804,-0.6814541,105.02692,-0.10040048,105.02692,-0.10040048,166.78864,2.930878,166.78864,2.930878,142.47592,1.2149886,142.47592,1.2149886,111.5437,0.84388036,111.5437,0.84388036,142.03464,3.729573,142.03464,3.729573,124.17079,2.2263474,124.17079,2.2263474,113.9417,3.5534873,113.9417,3.5534873,102.47439,0.8776678,102.47439,0.8776678,123.35474,3.9807084,123.35474,3.9807084,106.14437,0.60003066,106.14437,0.60003066,87.79313,2.4037178,87.79313,2.4037178,118.45882,3.5934198,118.45882,3.5934198,116.03319,0.8581387,116.03319,0.8581387,111.055595,2.1241117,111.055595,2.1241117,160.38303,2.661635,160.38303,2.661635,141.46889,2.4469905,141.46889,2.4469905,117.109,-0.14809288,117.109,-0.14809288,143.53297,3.5149016,143.53297,3.5149016,127.05127,1.4492811,127.05127,1.4492811,104.27927,2.6680727,104.27927,2.6680727,106.60801,2.1366267,106.60801,2.1366267,128.99565,3.5179145,128.99565,3.5179145,107.58689,0.63057476,107.58689,0.63057476,84.493286,1.9216715,84.493286,1.9216715,120.577995,3.1204674,120.577995,3.1204674,114.1699,1.0981506,114.1699,1.0981506,109.08377,-0.26603615,109.08377,-0.26603615,166.33728,4.0169206,166.33728,4.0169206,145.52126,1.7147458,145.52126,1.7147458,115.39802,0.4321443,115.39802,0.4321443,140.44225,2.280605,140.44225,2.280605,131.20372,2.9809813,131.20372,2.9809813
126.29064,1.7823179,126.29064,1.7823179,112.84129,2.2095892,112.84129,2.2095892,111.07311,0.73422694,111.07311,0.73422694,126.20377,4.009509,126.20377,4.009509,114.631226,-0.2663212,114.631226,-0.2663212,91.81296,1.9320039,91.81296,1.9320039,117.53983,2.8325899,117.53983,2.8325899,120.490486,-0.69554675,120.490486,-0.69554675,105.96273,-0.10527574,105.96273,-0.10527574,168.31221,2.9535966,168.31221,2.9535966,143.75122,1.2141963,143.75122,1.2141963,112.534935,0.84799135,112.534935,0.84799135,143.30544,3.7642348,143.30544,3.7642348,125.27311,2.2483299,125.27311,2.2483299,115.03314,3.58059,115.03314,3.58059,103.32634,0.8807371,103.32634,0.8807371,124.43661,4.0154114,124.43661,4.0154114,107.06637,0.6028898,107.06637,0.6028898,88.60652,2.4335854,88.60652,2.4335854,119.52657,3.6192067,119.52657,3.6192067,117.083954,0.8699117,117.083954,0.8699117,112.07245,2.145259,112.07245,2.145259,161.76848,2.6890564,161.76848,2.6890564,142.72276,2.468067,142.72276,2.468067,118.19716,-0.15635744,118.19716,-0.15635744,144.827,3.5359178,144.827,3.5359178,128.2099,1.4561644,128.2099,1.4561644,105.19234,2.691145,105.19234,2.691145,107.45995,2.1516905,107.45995,2.1516905,130.16893,3.5439508,130.16893,3.5439508,108.530304,0.6433096,108.530304,0.6433096,85.22753,1.9329423,85.22753,1.9329423,121.6863,3.1385648,121.6863,3.1385648,115.18474,1.1067897,115.18474,1.1067897,110.08754,-0.27798885,110.08754,-0.27798885,167.8363,4.0474043,167.8363,4.0474043,146.84851,1.7245044,146.84851,1.7245044,116.437935,0.42793903,116.437935,0.42793903,141.68353,2.2970579,141.68353,2.2970579,132.43051,2.9989219,132.43051,2.9989219
127.40992,1.8007168,127.40992,1.8007168,113.89406,2.222509,113.89406,2.222509,112.06454,0.74070114,112.06454,0.74070114,127.31287,4.0386043,127.31287,4.0386043,115.68097,-0.282066,115.68097,-0.282066,92.67032,1.9474471,92.67032,1.9474471,118.5737,2.8575149,118.5737,2.8575149,121.6014,-0.7111876,121.6014,-0.7111876,106.8987,-0.11121473,106.8987,-0.11121473,169.83636,2.9794998,169.83636,2.9794998,145.02669,1.2130297,145.02669,1.2130297,113.52604,0.8512221,113.52604,0.8512221,144.57617,3.7990663,144.57617,3.7990663,126.375374,2.270067,126.375374,2.270067,116.125916,3.6063905,116.125916,3.6063905,104.17757,0.8839349,104.17757,0.8839349,125.51817,4.051649,125.51817,4.051649,107.98813,0.6044381,107.98813,0.6044381,89.42068,2.4634748,89.42068,2.4634748,120.594475,3.644724,120.594475,3.644724,118.134964,0.8811735,118.134964,0.8811735,113.08919,2.167812,113.08919,2.167812,163.15283,2.7172685,163.15283,2.7172685,143.97658,2.4895725,143.97658,2.4895725,119.286064,-0.16317198,119.286064,-0.16317198,146.12114,3.5566037,146.12114,3.5566037,129.36896,1.4644285,129.36896,1.4644285,106.1052,2.7133374,106.1052,2.7133374,108.30916,2.1654496,108.30916,2.1654496,131.34254,3.5702355,131.34254,3.5702355,109.47351,0.65579885,109.47351,0.65579885,85.961426,1.9439002,85.961426,1.9439002,122.79512,3.1567135,122.79512,3.1567135,116.199646,1.1151435,116.199646,1.1151435,111.09173,-0.2888047,111.09173,-0.2888047,169.33562,4.077978,169.33562,4.077978,148.1762,1.7341365,148.1762,1.7341365,117.477776,0.42314684,117.477776,0.42314684,142.92462,2.3144543,142.92462,2.3144543,133.65831,3.0154662,133.65831,3.0154662
128.52917,1.8187351,128.52917,1.8187351,114.94787,2.2353218,114.94787,2.2353218,113.05626,0.7484773,113.05626,0.7484773,128.42184,4.067992,128.42184,4.067992,116.73132,-0.29896334,116.73132,-0.29896334,93.52855,1.9628041,93.52855,1.9628041,119.60752,2.8824863,119.60752,2.8824863,122.71317,-0.72633153,122.71317,-0.72633153,107.83481,-0.1175162,107.83481,-0.1175162,171.3612,3.0032866,171.3612,3.0032866,146.30235,1.2130268,146.30235,1.2130268,114.517,0.85400456,114.517,0.85400456,145.84688,3.8350449,145.84688,3.8350449,127.47756,2.2920454,127.47756,2.2920454,117.22002,3.631731,117.22002,3.631731,105.02809,0.8866058,105.02809,0.8866058,126.59946,4.089247,126.59946,4.089247,108.90967,0.60616183,108.90967,0.60616183,90.23571,2.4910328,90.23571,2.4910328,121.662506,3.669822,121.662506,3.669822,119.186226,0.891977,119.186226,0.891977,114.10586,2.190035,114.10586,2.190035,164.53612,2.7460253,164.53612,2.7460253,145.23032,2.5122242,145.23032,2.5122242,120.375725,-0.17124511,120.375725,-0.17124511,147.41545,3.577147,147.41545,3.577147,130.52849,1.4730337,130.52849,1.4730337,107.01785,2.7348654,107.01785,2.7348654,109.15562,2.1779902,109.15562,2.1779902,132.51654,3.5957174,132.51654,3.5957174,110.41646,0.6699838,110.41646,0.6699838,86.694984,1.9547682,86.694984,1.9547682,123.90446,3.1741946,123.90446,3.1741946,117.2146,1.1252112,117.2146,1.1252112,112.09627,-0.2997562,112.09627,-0.2997562,170.83524,4.107442,170.83524,4.107442,149.5043,1.7424281,149.5043,1.7424281,118.51754,0.41842955,118.51754,0.41842955,144.1655,2.3328905,144.1655,2.3328905,134.88708,3.0320547,134.88708,3.0320547
129.64847,1.8351551,129.64847,1.8351551,116.00269,2.247266,116.00269,2.247266,114.04826,0.75551987,114.04826,0.75551987,129.53073,4.097607,129.53073,4.097607,117.78229,-0.31921542,117.78229,-0.31921542,94.387596,1.9789418,94.387596,1.9789418,120.64129,2.9066381,120.64129,2.9066381,123.82582,-0.7405069,123.82582,-0.7405069,108.77106,-0.12318183,108.77106,-0.12318183,172.88669,3.0262423,172.88669,3.0262423,147.57819,1.2128828,147.57819,1.2128828,115.50783,0.8569344,115.50783,0.8569344,147.11766,3.8696246,147.11766,3.8696246,128.57968,2.3138173,128.57968,2.3138173,118.315384,3.6567507,118.315384,3.6567507,105.87794,0.8894748,105.87794,0.8894748,127.680534,4.126801,127.680534,4.126801,109.83101,0.6077533,109.83101,0.6077533,91.051544,2.518415,91.051544,2.518415,122.73067,3.6949675,122.73067,3.6949675,120.2377,0.9033536,120.2377,0.9033536,115.12256,2.2094016,115.12256,2.2094016,165.9184,2.77276,165.9184,2.77276,146.48398,2.5345495,146.48398,2.5345495,121.46613,-0.18108238,121.46613,-0.18108238,148.70993,3.5973725,148.70993,3.5973725,131.68852,1.4794397,131.68852,1.4794397,107.930214,2.7562861,107.930214,2.7562861,109.9993,2.1913207,109.9993,2.1913207,133.69093,3.6204565,133.69093,3.6204565,111.35917,0.6846732,111.35917,0.6846732,87.4281,1.9656684,87.4281,1.9656684,125.014336,3.19121,125.014336,3.19121,118.22959,1.1358885,118.22959,1.1358885,113.101166,-0.3119048,113.101166,-0.3119048,172.33516,4.1347237,172.33516,4.1347237,150.83286,1.7500914,150.83286,1.7500914,119.557205,0.41296706,119.557205,0.41296706,145.40617,2.351111,145.40617,2.351111,136.11676,3.0489202,136.11676,3.0489202
130.76779,1.8511362,130.76779,1.8511362,117.058586,2.2577465,117.058586,2.2577465,115.040535,0.7599068,115.040535,0.7599068,130.63956,4.1261687,130.63956,4.1261687,118.83389,-0.3394842,118.83389,-0.3394842,95.24747,1.9955773,95.24747,1.9955773,121.67498,2.9301748,121.67498,2.9301748,124.93931,-0.75595075,124.93931,-0.75595075,109.70742,-0.1287782,109.70742,-0.1287782,174.41275,3.0521858,174.41275,3.0521858,148.85413,1.2105461,148.85413,1.2105461,116.49855,0.85913885,116.49855,0.85913885,148.38841,3.9043975,148.38841,3.9043975,129.68173,2.3354006,129.68173,2.3354006,119.41203,3.680877,119.41203,3.680877,106.7271,0.8927825,106.7271,0.8927825,128.76143,4.163647,128.76143,4.163647,110.7522,0.60772884,110.7522,0.60772884,91.86811,2.5478616,91.86811,2.5478616,123.79894,3.7192347,123.79894,3.7192347,121.28944,0.9144961,121.28944,0.9144961,116.139275,2.2284935,116.139275,2.2284935,167.2996,2.7985244,167.2996,2.7985244,147.73755,2.5558908,147.73755,2.5558908,122.557274,-0.19010788,122.557274,-0.19010788,150.00455,3.6174004,150.00455,3.6174004,132.84909,1.4856274,132.84909,1.4856274,108.84228,2.7779675,108.84228,2.7779675,110.84024,2.2055724,110.84024,2.2055724,134.86563,3.6460068,134.86563,3.6460068,112.30168,0.69799185,112.30168,0.69799185,88.16077,1.9764942,88.16077,1.9764942,126.124756,3.2090914,126.124756,3.2090914,119.24466,1.1450646,119.24466,1.1450646,114.10645,-0.32429543,114.10645,-0.32429543,173.83537,4.161641,173.83537,4.161641,152.16183,1.758391,152.16183,1.758391,120.59677,0.40651545,120.59677,0.40651545,146.64662,2.368523,146.64662,2.368523,137.3474,3.0658514,137.3474,3.0658514
131.88716,1.867836,131.88716,1.867836,118.11555,2.2682886,118.11555,2.2682886,116.0331,0.76367533,116.0331,0.76367533,131.74837,4.153712,131.74837,4.153712,119.88617,-0.35712183,119.88617,-0.35712183,96.108185,2.0112088,96.108185,2.0112088,122.70856,2.953486,122.70856,2.953486,126.05358,-0.772829,126.05358,-0.772829,110.64385,-0.13469912,110.64385,-0.13469912,175.93951,3.0782325,175.93951,3.0782325,150.13025,1.2070984,150.13025,1.2070984,117.48922,0.8607924,117.48922,0.8607924,149.65913,3.940423,149.65913,3.940423,130.78366,2.3567047,130.78366,2.3567047,120.51,3.7045379,120.51,3.7045379,107.57558,0.89551866,107.57558,0.89551866,129.8421,4.199684,129.8421,4.199684,111.673195,0.60750633,111.673195,0.60750633,92.68547,2.5777042,92.68547,2.5777042,124.867355,3.7431948,124.867355,3.7431948,122.34146,0.92504585,122.34146,0.92504585,117.15592,2.2499352,117.15592,2.2499352,168.67972,2.8262222,168.67972,2.8262222,148.991,2.5776734,148.991,2.5776734,123.64913,-0.19804397,123.64913,-0.19804397,151.29927,3.6368916,151.29927,3.6368916,134.01018,1.4931217,134.01018,1.4931217,109.75411,2.7990673,109.75411,2.7990673,111.67851,2.218723,111.67851,2.218723,136.04056,3.672435,136.04056,3.672435,113.24396,0.71120214,113.24396,0.71120214,88.89309,1.9873074,88.89309,1.9873074,127.235664,3.2269714,127.235664,3.2269714,120.25984,1.152237,120.25984,1.152237,115.11209,-0.33609402,115.11209,-0.33609402,175.33588,4.189367,175.33588,4.189367,153.49121,1.7673731,153.49121,1.7673731,121.63624,0.40049195,121.63624,0.40049195,147.8868,2.3855186,147.8868,2.3855186,138.57903,3.0832095,138.57903,3.0832095
133.00655,1.8854015,133.00655,1.8854015,119.17354,2.2800808,119.17354,2.2800808,117.02594,0.76992327,117.02594,0.76992327,132.85715,4.181527,132.85715,4.181527,120.93909,-0.37476572,120.93909,-0.37476572,96.96977,2.025885,96.96977,2.025885,123.74196,2.9773853,123.74196,2.9773853,127.16871,-0.7887454,127.16871,-0.7887454,111.58037,-0.14133058,111.58037,-0.14133058,177.46698,3.101664,177.46698,3.101664,151.40659,1.205113,151.40659,1.205113,118.47983,0.8628111,118.47983,0.8628111,150.92996,3.9749007,150.92996,3.9749007,131.88553,2.377384,131.88553,2.377384,121.609215,3.7285824,121.609215,3.7285824,108.423386,0.8974626,108.423386,0.8974626,130.92255,4.2350907,130.92255,4.2350907,112.59396,0.6085579,112.59396,0.6085579,93.50371,2.6061666,93.50371,2.6061666,125.93596,3.767357,125.93596,3.767357,123.39368,0.9363257,123.39368,0.9363257,118.17257,2.2710316,118.17257,2.2710316,170.05878,2.8541272,170.05878,2.8541272,150.24438,2.5991607,150.24438,2.5991607,124.74165,-0.20669428,124.74165,-0.20669428,152.59416,3.6561635,152.59416,3.6561635,135.1718,1.4992732,135.1718,1.4992732,110.66573,2.8195202,110.66573,2.8195202,112.51412,2.2305512,112.51412,2.2305512,137.21579,3.698535,137.21579,3.698535,114.18598,0.7259554,114.18598,0.7259554,89.62505,1.9976035,89.62505,1.9976035,128.34709,3.2435534,128.34709,3.2435534,121.275085,1.1599578,121.275085,1.1599578,116.11809,-0.34791183,116.11809,-0.34791183,176.83667,4.217153,176.83667,4.217153,154.82106,1.77598,154.82106,1.77598,122.675575,0.39441824,122.675575,0.39441824,149.12675,2.4030142,149.12675,2.4030142,139.81163,3.100152,139.81163,3.100152
134.12593,1.9036031,134.12593,1.9036031,120.23252,2.2912843,120.23252,2.2912843,118.01907,0.7777099,118.01907,0.7777099,133.96588,4.2105346,133.96588,4.2105346,121.992546,-0.39513427,121.992546,-0.39513427,97.83222,2.0412722,97.83222,2.0412722,124.77516,3.0017283,124.77516,3.0017283,128.28467,-0.8041522,128.28467,-0.8041522,112.51702,-0.14816192,112.51702,-0.14816192,178.99516,3.1238413,178.99516,3.1238413,152.68312,1.2037084,152.68312,1.2037084,119.47036,0.8643908,119.47036,0.8643908,152.20078,4.008389,152.20078,4.008389,132.9873,2.398414,132.9873,2.398414,122.70963,3.7523894,122.70963,3.7523894,109.27054,0.89929646,109.27054,0.89929646,132.00272,4.2713757,132.00272,4.2713757,113.514496,0.60966724,113.514496,0.60966724,94.3228,2.6341972,94.3228,2.6341972,127.00475,3.790612,127.00475,3.790612,124.44607,0.94817764,124.44607,0.94817764,119.18925,2.2894433,119.18925,2.2894433,171.43681,2.880173,171.43681,2.880173,151.49771,2.6193302,151.49771,2.6193302,125.834816,-0.21678568,125.834816,-0.21678568,153.88919,3.6758208,153.88919,3.6758208,136.33395,1.5039216,136.33395,1.5039216,111.57708,2.84048,111.57708,2.84048,113.34705,2.2426677,113.34705,2.2426677,138.39131,3.724711,138.39131,3.724711,115.12775,0.7410048,115.12775,0.7410048,90.35666,2.0068738,90.35666,2.0068738,129.45903,3.2601342,129.45903,3.2601342,122.29033,1.1703268,122.29033,1.1703268,117.1245,-0.3606759,117.1245,-0.3606759,178.3377,4.2457657,178.3377,4.2457657,156.1514,1.7829835,156.1514,1.7829835,123.71476,0.38703415,123.71476,0.38703415,150.36658,2.4197307,150.36658,2.4197307,141.04521,3.115004,141.04521,3.115004
135.24532,1.9215568,135.24532,1.9215568,121.29245,2.3008833,121.29245,2.3008833,119.01247,0.7849772,119.01247,0.7849772,135.07458,4.239228,135.07458,4.239228,123.0465,-0.4164475,123.0465,-0.4164475,98.69553,2.0571792,98.69553,2.0571792,125.80822,3.025281,125.80822,3.025281,129.40137,-0.82113636,129.40137,-0.82113636,113.45386,-0.15434869,113.45386,-0.15434869,180.52405,3.1465588,180.52405,3.1465588,153.95987,1.2010202,153.95987,1.2010202,120.46081,0.86464196,120.46081,0.86464196,153.47142,4.0434203,153.47142,4.0434203,134.08902,2.4199026,134.08902,2.4199026,123.81125,3.7754085,123.81125,3.7754085,110.117004,0.90173733,110.117004,0.90173733,133.08257,4.3095403,133.08257,4.3095403,114.43487,0.6101988,114.43487,0.6101988,95.142715,2.662928,95.142715,2.662928,128.0737,3.8142436,128.0737,3.8142436,125.498665,0.9588823,125.498665,0.9588823,120.20593,2.3072193,120.20593,2.3072193,172.8137,2.9065394,172.8137,2.9065394,152.75098,2.6400807,152.75098,2.6400807,126.928635,-0.22777061,126.928635,-0.22777061,155.18434,3.6952443,155.18434,3.6952443,137.49658,1.5096815,137.49658,1.5096815,112.48818,2.8611271,112.48818,2.8611271,114.177376,2.2549665,114.177376,2.2549665,139.56714,3.7512078,139.56714,3.7512078,116.069305,0.7552216,116.069305,0.7552216,91.08789,2.015944,91.08789,2.015944,130.57143,3.277716,130.57143,3.277716,123.30564,1.1807055,123.30564,1.1807055,118.131294,-0.37405416,118.131294,-0.37405416,179.83908,4.274259,179.83908,4.274259,157.48222,1.7893221,157.48222,1.7893221,124.75375,0.37985843,124.75375,0.37985843,151.60628,2.434119,151.60628,2.434119,142.27975,3.1293304,142.27975,3.1293304
136.36475,1.9383659,136.36475,1.9383659,122.35332,2.3106232,122.35332,2.3106232,120.00608,0.79174197,120.00608,0.79174197,136.18327,4.265828,136.18327,4.265828,124.10103,-0.4370949,124.10103,-0.4370949,99.55974,2.072819,99.55974,2.072819,126.841194,3.0487063,126.841194,3.0487063,130.51889,-0.8383452,130.51889,-0.8383452,114.390854,-0.16024126,114.390854,-0.16024126,182.05357,3.1706305,182.05357,3.1706305,155.23686,1.1984518,155.23686,1.1984518,121.45116,0.86440575,121.45116,0.86440575,154.742,4.0778165,154.742,4.0778165,135.19069,2.440653,135.19069,2.440653,124.914085,3.7986872,124.914085,3.7986872,110.96279,0.9036915,110.96279,0.9036915,134.16223,4.3473,134.16223,4.3473,115.35505,0.6105552,115.35505,0.6105552,95.963486,2.6915715,95.963486,2.6915715,129.14279,3.8386865,129.14279,3.8386865,126.55144,0.9684584,126.55144,0.9684584,121.22257,2.3261867,121.22257,2.3261867,174.18945,2.93399,174.18945,2.93399,154.00418,2.663072,154.00418,2.663072,128.02313,-0.23791634,128.02313,-0.23791634,156.47963,3.714112,156.47963,3.714112,138.65962,1.5163897,138.65962,1.5163897,113.39904,2.8815029,113.39904,2.8815029,115.00506,2.26615,115.00506,2.26615,140.74335,3.7769785,140.74335,3.7769785,117.01064,0.7695579,117.01064,0.7695579,91.81874,2.0255315,91.81874,2.0255315,131.68428,3.2952282,131.68428,3.2952282,124.32107,1.1889582,124.32107,1.1889582,119.13844,-0.38704684,119.13844,-0.38704684,181.34082,4.3009586,181.34082,4.3009586,158.8135,1.796523,158.8135,1.796523,125.7926,0.3734324,125.7926,0.3734324,152.8458,2.448793,152.8458,2.448793,143.51524,3.1455872,143.51524,3.1455872
137.4842,1.9549507,137.4842,1.9549507,123.415184,2.321427,123.415184,2.321427,121.0,0.7980844,121.0,0.7980844,137.29189,4.2923965,137.29189,4.2923965,125.1561,-0.45788565,125.1561,-0.45788565,100.424866,2.0879204,100.424866,2.0879204,127.874084,3.0726833,127.874084,3.0726833,131.63724,-0.8540083,131.63724,-0.8540083,115.327995,-0.16674818,115.327995,-0.16674818,183.58372,3.1956906,183.58372,3.1956906,156.51404,1.197262,156.51404,1.197262,122.44143,0.8650154,122.44143,0.8650154,156.0126,4.109436,156.0126,4.109436,136.29227,2.4612837,136.29227,2.4612837,126.01816,3.8221414,126.01816,3.8221414,111.80797,0.90371466,111.80797,0.90371466,135.24179,4.3827343,135.24179,4.3827343,116.27503,0.61058545,116.27503,0.61058545,96.78513,2.719366,96.78513,2.719366,130.2121,3.8617682,130.2121,3.8617682,127.60435,0.9784413,127.60435,0.9784413,122.23916,2.3455288,122.23916,2.3455288,175.56409,2.9613044,175.56409,2.9613044,155.2573,2.6873946,155.2573,2.6873946,129.11835,-0.24608356,129.11835,-0.24608356,157.77507,3.732901,157.77507,3.732901,139.82314,1.5223733,139.82314,1.5223733,114.309616,2.9030101,114.309616,2.9030101,115.8301,2.2771876,115.8301,2.2771876,141.9199,3.8025453,141.9199,3.8025453,117.95176,0.7844509,117.95176,0.7844509,92.54918,2.0352504,92.54918,2.0352504,132.79765,3.3116064,132.79765,3.3116064,125.33657,1.1971853,125.33657,1.1971853,120.14598,-0.39958286,120.14598,-0.39958286,182.84286,4.327331,182.84286,4.327331,160.14528,1.8043209,160.14528,1.8043209,126.83137,0.36656433,126.83137,0.36656433,154.0851,2.4661007,154.0851,2.4661007,144.75177,3.1620414,144.75177,3.1620414
138.60365,1.9728688,138.60365,1.9728688,124.47808,2.3313522,124.47808,2.3313522,121.99426,0.8043211,121.99426,0.8043211,138.40039,4.320428,138.40039,4.320428,126.21174,-0.47946376,126.21174,-0.47946376,101.29089,2.1014085,101.29089,2.1014085,128.9069,3.095081,128.9069,3.095081,132.75636,-0.8702126,132.75636,-0.8702126,116.2653,-0.1740495,116.2653,-0.1740495,185.11453,3.2212799,185.11453,3.2212799,157.79144,1.1953506,157.79144,1.1953506,123.43165,0.8659465,123.43165,0.8659465,157.28314,4.1429596,157.28314,4.1429596,137.39378,2.4827948,137.39378,2.4827948,127.12348,3.843916,127.12348,3.843916,112.652504,0.90358335,112.652504,0.90358335,136.32115,4.419034,136.32115,4.419034,117.19482,0.61042583,117.19482,0.61042583,97.607605,2.7485292,97.607605,2.7485292,131.28154,3.8843868,131.28154,3.8843868,128.6574,0.98884356,128.6574,0.98884356,123.255745,2.364307,123.255745,2.364307,176.93756,2.9894931,176.93756,2.9894931,156.51036,2.709198,156.51036,2.709198,130.21425,-0.25504896,130.21425,-0.25504896,159.07068,3.7515752,159.07068,3.7515752,140.9871,1.5263321,140.9871,1.5263321,115.21999,2.9231315,115.21999,2.9231315,116.65254,2.2883825,116.65254,2.2883825,143.09673,3.8284733,143.09673,3.8284733,118.89266,0.79908603,118.89266,0.79908603,93.27917,2.0440156,93.27917,2.0440156,133.91148,3.326385,133.91148,3.326385,126.35212,1.206209,126.35212,1.206209,121.15391,-0.41266406,121.15391,-0.41266406,184.34521,4.353757,184.34521,4.353757,161.47757,1.8119258,161.47757,1.8119258,127.87002,0.35885027,127.87002,0.35885027,155.32419,2.4836614,155.32419,2.4836614,145.98932,3.1765432,145.98932,3.1765432
139.7231,1.9912652,139.7231,1.9912652,125.542046,2.333422,125.542046,2.333422,122.98882,0.8119206,122.98882,0.8119206,139.50902,4.341245,139.50902,4.341245,127.26792,-0.5045946,127.26792,-0.5045946,102.15782,2.114439,102.15782,2.114439,129.93962,3.1150675,129.93962,3.1150675,133.87624,-0.8903443,133.87624,-0.8903443,117.202774,-0.18100856,117.202774,-0.18100856,186.64598,3.2468202,186.64598,3.2468202,159.06905,1.1895323,159.06905,1.1895323,124.42181,0.86156464,124.42181,0.86156464,158.55342,4.184164,158.55342,4.184164,138.49532,2.5045216,138.49532,2.5045216,128.2301,3.8604527,128.2301,3.8604527,113.496414,0.9047201,113.496414,0.9047201,137.40005,4.4614487,137.40005,4.4614487,118.11441,0.61030865,118.11441,0.61030865,98.43079,2.7831235,98.43079,2.7831235,132.35109,3.9089203,132.35109,3.9089203,129.71063,0.99735427,129.71063,0.99735427,124.272354,2.3823297,124.272354,2.3823297,178.30995,3.0138853,178.30995,3.0138853,157.7636,2.7180128,157.7636,2.7180128,131.31079,-0.26911768,131.31079,-0.26911768,160.3665,3.76941,160.3665,3.76941,142.15158,1.526581,142.15158,1.526581,116.13031,2.9362652,116.13031,2.9362652,117.472466,2.2931743,117.472466,2.2931743,144.27393,3.8504176,144.27393,3.8504176,119.83332,0.81360203,119.83332,0.81360203,94.0088,2.0484288,94.0088,2.0484288,135.0258,3.340022,135.0258,3.340022,127.3677,1.2131867,127.3677,1.2131867,122.16215,-0.42949763,122.16215,-0.42949763,185.84781,4.383162,185.84781,4.383162,162.81038,1.814359,162.81038,1.814359,128.9085,0.34513474,128.9085,0.34513474,156.5631,2.5003264,156.5631,2.5003264,147.22784,3.1914558,147.22784,3.1914558

